Implicit-Explicit Time Integration for the Immersed Wave Equation

Immersed boundary methods simplify mesh generation by embedding the domain of interest into an extended domain that is easy to mesh, introducing the challenge of dealing with cells that intersect the domain boundary. Combined with explicit time integration schemes, the finite cell method introduces a lower bound for the critical time step size. Explicit transient analyses commonly use the spectral element method due to its natural way of obtaining diagonal mass matrices through nodal lumping. Its combination with the finite cell method is called the spectral cell method. Unfortunately, a direct application of nodal lumping in the spectral cell method is impossible due to the special quadrature necessary to treat the discontinuous integrand inside the cut cells. We analyze an implicit-explicit (IMEX) time integration method to exploit the advantages of the nodal lumping scheme for uncut cells on one side and the unconditional stability of implicit time integration schemes for cut cells on the other. In this hybrid, immersed Newmark IMEX approach, we use explicit second-order central differences to integrate the uncut degrees of freedom that lead to a diagonal block in the mass matrix and an implicit trapezoidal Newmark method to integrate the remaining degrees of freedom (those supported by at least one cut cell). The immersed Newmark IMEX approach preserves the high-order convergence rates and the geometric flexibility of the finite cell method. We analyze a simple system of spring-coupled masses to highlight some of the essential characteristics of Newmark IMEX time integration. We then solve the scalar wave equation on two- and three-dimensional examples with significant geometric complexity to show that our approach is more efficient than state-of-the-art time integration schemes when comparing accuracy and runtime.

==> tikzpictures/data/CDM_HRZ_P1.dat <==
0.0 0.0
1e-06 0.0
2e-06 0.0
3e-06 -8.51147e-56
4e-06 -7.15684e-52
4.9999999999999996e-06 -6.11405e-50
6e-06 2.86741e-47
7e-06 1.41347e-45
8e-06 -1.03628e-44
9e-06 -8.23584e-43
9.999999999999999e-06 -3.68067e-42
1.1e-05 1.15965e-40
1.2e-05 1.2868e-39
1.3e-05 4.65084e-40
1.4e-05 -6.35546e-38
1.4999999999999999e-05 -4.07129e-37
1.6e-05 -5.84443e-37
1.7e-05 5.20234e-36
1.8e-05 3.40523e-35
1.8999999999999998e-05 8.89985e-35
1.9999999999999998e-05 4.80773e-35
2.1e-05 -4.54461e-34
2.2e-05 -1.73236e-33
2.3e-05 -2.81018e-33
2.4e-05 3.53872e-34
2.4999999999999998e-05 1.46281e-32
2.6e-05 4.24841e-32
2.7e-05 6.4204e-32
2.8e-05 2.13998e-32
2.9e-05 -1.55243e-31
2.9999999999999997e-05 -4.34428e-31
3.1e-05 -5.68589e-31
3.2e-05 -2.16128e-31
3.2999999999999996e-05 5.91413e-31
3.4e-05 1.11884e-30
3.5e-05 5.30307e-31
3.6e-05 -7.93466e-31
3.7e-05 -1.11248e-30
3.7999999999999995e-05 2.75993e-31
3.9e-05 5.8948e-31
3.9999999999999996e-05 -3.76911e-30
4.1e-05 -9.01546e-30
4.2e-05 -1.48347e-31
4.2999999999999995e-05 3.56662e-29
4.4e-05 8.12906e-29
4.4999999999999996e-05 7.68527e-29
4.6e-05 -4.06713e-29
4.7e-05 -2.48591e-28
4.8e-05 -3.79297e-28
4.9e-05 -2.03602e-28
4.9999999999999996e-05 3.27621e-28
5.1e-05 8.72631e-28
5.2e-05 8.21896e-28
5.3e-05 -1.46689e-28
5.4e-05 -1.46914e-27
5.4999999999999995e-05 -1.78009e-27
5.6e-05 -6.18004e-29
5.6999999999999996e-05 2.83463e-27
5.8e-05 3.95432e-27
5.9e-05 5.05001e-28
5.9999999999999995e-05 -6.46789e-27
6.1e-05 -1.06438e-26
6.2e-05 -4.56979e-27
6.3e-05 1.19777e-26
6.4e-05 2.68026e-26
6.5e-05 2.14254e-26
6.599999999999999e-05 -1.17095e-26
6.7e-05 -5.39602e-26
6.8e-05 -6.51623e-26
6.9e-05 -1.43277e-26
7e-05 8.19934e-26
7.099999999999999e-05 1.49907e-25
7.2e-05 1.03001e-25
7.3e-05 -7.46564e-26
7.4e-05 -2.72932e-25
7.5e-05 -3.01233e-25
7.599999999999999e-05 -4.33072e-26
7.7e-05 3.82994e-25
7.8e-05 6.28094e-25
7.9e-05 3.58094e-25
7.999999999999999e-05 -3.89931e-25
8.099999999999999e-05 -1.0681e-24
8.2e-05 -9.4781e-25
8.3e-05 2.0339e-25
8.4e-05 1.64954e-24
8.499999999999999e-05 2.01352e-24
8.599999999999999e-05 4.27502e-25
8.7e-05 -2.33045e-24
8.8e-05 -3.91675e-24
8.9e-05 -2.17515e-24
8.999999999999999e-05 2.54624e-24
9.099999999999999e-05 6.69519e-24
9.2e-05 5.8399e-24
9.3e-05 -1.15605e-24
9.4e-05 -9.67852e-24
9.499999999999999e-05 -1.1816e-23
9.6e-05 -3.07989e-24
9.7e-05 1.18402e-23
9.8e-05 2.04293e-23
9.9e-05 1.19697e-23
9.999999999999999e-05 -1.1262e-23
0.000101 -3.17405e-23
0.000102 -2.85924e-23
0.000103 3.28282e-24
0.000104 4.30482e-23
0.00010499999999999999 5.5374e-23
0.000106 1.93689e-23
0.000107 -4.70292e-23
0.000108 -9.15644e-23
0.00010899999999999999 -6.55616e-23
0.00010999999999999999 2.99955e-23
0.000111 1.30116e-22
0.000112 1.45336e-22
0.000113 3.47741e-23
0.00011399999999999999 -1.43133e-22
0.00011499999999999999 -2.53191e-22
0.000116 -1.79425e-22
0.000117 6.92092e-23
0.000118 3.31989e-22
0.00011899999999999999 3.92178e-22
0.00011999999999999999 1.45771e-22
0.000121 -2.81153e-22
0.000122 -5.79331e-22
0.00012299999999999998 -4.7057e-22
0.000124 4.87837e-23
0.000125 6.35176e-22
0.000126 8.04452e-22
0.000127 3.15598e-22
0.000128 -5.54077e-22
0.000129 -1.11652e-21
0.00013 -7.7974e-22
0.00013099999999999999 3.83761e-22
0.00013199999999999998 1.50709e-21
0.000133 1.49653e-21
0.000134 -6.27005e-24
0.000135 -2.04007e-21
0.000136 -2.79676e-21
0.000137 -1.06308e-21
0.000138 2.40517e-21
0.000139 4.90687e-21
0.00014 3.67759e-21
0.00014099999999999998 -1.51464e-21
0.00014199999999999998 -7.26785e-21
0.000143 -8.47454e-21
0.000144 -2.47235e-21
0.000145 7.72887e-21
0.000146 1.4412e-20
0.000147 1.06875e-20
0.000148 -3.12513e-21
0.000149 -1.78256e-20
0.00015 -2.11443e-20
0.00015099999999999998 -7.73463e-21
0.00015199999999999998 1.45837e-20
0.000153 2.87865e-20
0.000154 2.15635e-20
0.000155 -4.40776e-21
0.000156 -2.9908e-20
0.000157 -3.31377e-20
0.000158 -8.44604e-21
0.000159 2.61085e-20
0.00015999999999999999 4.11638e-20
0.00016099999999999998 2.06866e-20
0.00016199999999999998 -2.14479e-20
0.000163 -4.94342e-20
0.000164 -3.49357e-20
0.000165 1.5497e-20
0.000166 6.06282e-20
0.000167 5.69113e-20
0.000168 -1.40416e-21
0.000169 -7.02507e-20
0.00016999999999999999 -8.77685e-20
0.00017099999999999998 -2.83041e-20
0.00017199999999999998 6.77351e-20
0.000173 1.19706e-19
0.000174 7.36642e-20
0.000175 -4.43418e-20
0.000176 -1.39549e-19
0.000177 -1.24024e-19
0.000178 2.76025e-21
0.000179 1.41081e-19
0.00017999999999999998 1.67544e-19
0.00018099999999999998 4.41869e-20
0.00018199999999999998 -1.34852e-19
0.000183 -2.10797e-19
0.000184 -9.68371e-20
0.000185 1.30834e-19
0.000186 2.77435e-19
0.000187 1.89389e-19
0.000188 -9.81371e-20
0.00018899999999999999 -3.61132e-19
0.00018999999999999998 -3.56459e-19
0.00019099999999999998 -3.53319e-20
0.000192 3.81964e-19
0.000193 5.55423e-19
0.000194 2.99549e-19
0.000195 -2.37554e-19
0.000196 -6.55057e-19
0.000197 -6.02156e-19
0.000198 -7.26135e-20
0.00019899999999999999 5.555e-19
0.00019999999999999998 7.92002e-19
0.00020099999999999998 4.22104e-19
0.000202 -2.98788e-19
0.000203 -8.16629e-19
0.000204 -7.03862e-19
0.000205 -1.19623e-20
0.000206 7.37061e-19
0.000207 9.36548e-19
0.000208 3.74928e-19
0.00020899999999999998 -5.64487e-19
0.00020999999999999998 -1.1583e-18
0.00021099999999999998 -8.83036e-19
0.000212 1.57418e-19
0.000213 1.25011e-18
0.000214 1.55335e-18
0.000215 7.14779e-19
0.000216 -8.14979e-19
0.000217 -2.02101e-18
0.00021799999999999999 -1.98795e-18
0.00021899999999999998 -5.58449e-19
0.00021999999999999998 1.46929e-18
0.00022099999999999998 2.78135e-18
0.000222 2.38837e-18
0.000223 3.40509e-19
0.000224 -2.17836e-18
0.000225 -3.51355e-18
0.000226 -2.60545e-18
0.000227 2.13153e-19
0.00022799999999999999 3.26681e-18
0.00022899999999999998 4.5122e-18
0.00022999999999999998 2.88646e-18
0.00023099999999999998 -8.58394e-19
0.000232 -4.48019e-18
0.000233 -5.6378e-18
0.000234 -3.48446e-18
0.000235 6.46863e-19
0.000236 4.04267e-18
0.000237 4.45156e-18
0.00023799999999999998 1.72724e-18
0.00023899999999999998 -1.93648e-18
0.00023999999999999998 -3.45657e-18
0.00024099999999999998 -1.06074e-18
0.000242 4.31322e-18
0.000243 9.47732e-18
0.000244 1.10668e-17
0.000245 7.79032e-18
0.00024599999999999996 1.23813e-18
0.000247 -5.36383e-18
0.000248 -9.56572e-18
0.000249 -1.14964e-17
0.00025 -1.36795e-17
0.000251 -1.89138e-17
0.000252 -2.76984e-17
0.00025299999999999997 -3.70656e-17
0.000254 -4.17304e-17
0.00025499999999999996 -3.68493e-17
0.000256 -2.05677e-17
0.000257 5.28212e-18
0.000258 3.66387e-17
0.000259 6.96027e-17
0.00026 1.01913e-16
0.000261 1.32367e-16
0.00026199999999999997 1.58585e-16
0.000263 1.74794e-16
0.00026399999999999997 1.7147e-16
0.000265 1.37524e-16
0.000266 6.41945e-17
0.000267 -5.12773e-17
0.000268 -2.03803e-16
0.000269 -3.80821e-16
0.00027 -5.63854e-16
0.000271 -7.2968e-16
0.000272 -8.50279e-16
0.00027299999999999997 -8.92199e-16
0.000274 -8.17179e-16
0.00027499999999999996 -5.8582e-16
0.000276 -1.64793e-16
0.000277 4.63884e-16
0.000278 1.29417e-15
0.000279 2.29062e-15
0.00028 3.38759e-15
0.000281 4.49304e-15
0.00028199999999999997 5.49606e-15
0.000283 6.27822e-15
0.00028399999999999996 6.73006e-15
0.000285 6.77529e-15
0.000286 6.40504e-15
0.000287 5.72257e-15
0.000288 4.9964e-15
0.000289 4.71718e-15
0.00029 5.65212e-15
0.00029099999999999997 8.89082e-15
0.000292 1.58767e-14
0.00029299999999999997 2.84199e-14
0.000294 4.86867e-14
0.00029499999999999996 7.91632e-14
0.000296 1.22586e-13
0.000297 1.81836e-13
0.000298 2.59793e-13
0.000299 3.59148e-13
0.0003 4.82174e-13
0.000301 6.30475e-13
0.00030199999999999997 8.04716e-13
0.000303 1.00436e-12
0.00030399999999999996 1.22745e-12
0.000305 1.47035e-12
0.000306 1.72763e-12
0.000307 1.99197e-12
0.000308 2.25412e-12
0.000309 2.503e-12
0.00031 2.72589e-12
0.00031099999999999997 2.90877e-12
0.000312 3.03668e-12
0.00031299999999999996 3.09432e-12
0.000314 3.06656e-12
0.00031499999999999996 2.93916e-12
0.000316 2.6994e-12
0.000317 2.33681e-12
0.000318 1.8438e-12
0.000319 1.21629e-12
0.00031999999999999997 4.5423e-13
0.000321 -4.38076e-13
0.00032199999999999997 -1.4517e-12
0.000323 -2.57305e-12
0.00032399999999999996 -3.78396e-12
0.000325 -5.06201e-12
0.000326 -6.38093e-12
0.000327 -7.71124e-12
0.000328 -9.02102e-12
0.000329 -1.02768e-11
0.00033 -1.14445e-11
0.00033099999999999997 -1.24903e-11
0.000332 -1.33819e-11
0.00033299999999999996 -1.40893e-11
0.000334 -1.45857e-11
0.000335 -1.48484e-11
0.000336 -1.48594e-11
0.000337 -1.46063e-11
0.000338 -1.40822e-11
0.000339 -1.32867e-11
0.00033999999999999997 -1.2225e-11
0.000341 -1.09089e-11
0.00034199999999999996 -9.35592e-12
0.000343 -7.58915e-12
0.00034399999999999996 -5.6369e-12
0.000345 -3.53206e-12
0.000346 -1.31147e-12
0.000347 9.84848e-13
0.000348 3.31447e-12
0.00034899999999999997 5.63338e-12
0.00035 7.89681e-12
0.00035099999999999997 1.00601e-11
0.000352 1.20794e-11
0.00035299999999999996 1.39128e-11
0.000354 1.55209e-11
0.000355 1.68679e-11
0.000356 1.79218e-11
0.000357 1.8656e-11
0.000358 1.90492e-11
0.000359 1.90864e-11
0.00035999999999999997 1.87592e-11
0.000361 1.80665e-11
0.00036199999999999996 1.70146e-11
0.000363 1.56175e-11
0.00036399999999999996 1.3897e-11
0.000365 1.18821e-11
0.000366 9.60956e-12
0.000367 7.12231e-12
0.000368 4.46934e-12
0.00036899999999999997 1.70451e-12
0.00037 -1.11461e-12
0.00037099999999999996 -3.92807e-12
0.000372 -6.67511e-12
0.00037299999999999996 -9.29577e-12
0.000374 -1.17326e-11
0.000375 -1.39322e-11
0.000376 -1.5847e-11
0.000377 -1.74365e-11
0.00037799999999999997 -1.86687e-11
0.000379 -1.95207e-11
0.00037999999999999997 -1.99797e-11
0.000381 -2.0043e-11
0.00038199999999999996 -1.97182e-11
0.000383 -1.90224e-11
0.000384 -1.79814e-11
0.000385 -1.66288e-11
0.000386 -1.50044e-11
0.000387 -1.31528e-11
0.000388 -1.11213e-11
0.00038899999999999997 -8.95886e-12
0.00039 -6.71382e-12
0.00039099999999999996 -4.4328e-12
0.000392 -2.15917e-12
0.00039299999999999996 6.78975e-14
0.000394 2.21427e-12
0.000395 4.25125e-12
0.000396 6.15577e-12
0.000397 7.91021e-12
0.00039799999999999997 9.50205e-12
0.000399 1.09233e-11
0.00039999999999999996 1.21699e-11
0.000401 1.32406e-11
0.00040199999999999996 1.41369e-11
0.000403 1.48613e-11
0.000404 1.54176e-11
0.000405 1.58095e-11
0.000406 1.60409e-11
0.00040699999999999997 1.61151e-11
0.000408 1.6035e-11
0.00040899999999999997 1.5803e-11
0.00041 1.54212e-11
0.00041099999999999996 1.48917e-11
0.000412 1.42168e-11
0.00041299999999999996 1.33997e-11
0.000414 1.24444e-11
0.000415 1.13566e-11
0.000416 1.01438e-11
0.000417 8.81574e-12
0.00041799999999999997 7.38453e-12
0.000419 5.86505e-12
0.00041999999999999996 4.27489e-12
0.000421 2.6344e-12
0.00042199999999999996 9.66689e-13
0.000423 -7.02614e-13
0.000424 -2.34559e-12
0.000425 -3.93247e-12
0.000426 -5.43213e-12
0.00042699999999999997 -6.81278e-12
0.000428 -8.04268e-12
0.00042899999999999997 -9.09106e-12
0.00043 -9.92901e-12
0.00043099999999999996 -1.05306e-11
0.000432 -1.08738e-11
0.00043299999999999995 -1.09418e-11
0.000434 -1.07238e-11
0.000435 -1.02162e-11
0.00043599999999999997 -9.42304e-12
0.000437 -8.3567e-12
0.00043799999999999997 -7.03827e-12
0.000439 -5.49755e-12
0.00043999999999999996 -3.77276e-12
0.000441 -1.90997e-12
0.00044199999999999996 3.78541e-14
0.000443 2.01211e-12
0.000444 3.95014e-12
0.000445 5.78706e-12
0.000446 7.45773e-12
0.00044699999999999997 8.89896e-12
0.000448 1.00517e-11
0.00044899999999999996 1.08631e-11
0.00045 1.12887e-11
0.00045099999999999996 1.12943e-11
0.000452 1.08574e-11
0.000453 9.96837e-12
0.000454 8.63142e-12
0.000455 6.86492e-12
0.00045599999999999997 4.70136e-12
0.000457 2.18673e-12
0.00045799999999999997 -6.20489e-13
0.000459 -3.65084e-12
0.00045999999999999996 -6.82582e-12
0.000461 -1.00601e-11
0.00046199999999999995 -1.32642e-11
0.000463 -1.6347e-11
0.000464 -1.92189e-11
0.00046499999999999997 -2.17943e-11
0.000466 -2.39947e-11
0.00046699999999999997 -2.57511e-11
0.000468 -2.70063e-11
0.00046899999999999996 -2.77167e-11
0.00047 -2.78539e-11
0.00047099999999999996 -2.74055e-11
0.000472 -2.63755e-11
0.000473 -2.47841e-11
0.000474 -2.2667e-11
0.000475 -2.00743e-11
0.00047599999999999997 -1.70685e-11
0.000477 -1.37226e-11
0.00047799999999999996 -1.01177e-11
0.000479 -6.33988e-12
0.00047999999999999996 -2.47797e-12
0.000481 1.3797e-12
0.00048199999999999995 5.14775e-12
0.000483 8.74628e-12
0.000484 1.21031e-11
0.00048499999999999997 1.51556e-11
0.000486 1.78521e-11
0.00048699999999999997 2.0153e-11
0.000488 2.2031e-11
0.000489 2.34714e-11
0.00049 2.44715e-11
0.000491 2.50399e-11
0.0004919999999999999 2.51954e-11
0.000493 2.49656e-11
0.000494 2.43853e-11
0.000495 2.34946e-11
0.000496 2.23379e-11
0.0004969999999999999 2.09613e-11
0.000498 1.94119e-11
0.000499 1.77358e-11
0.0005 1.59773e-11
0.0005009999999999999 1.41774e-11
0.000502 1.23735e-11
0.000503 1.05989e-11
0.000504 8.88163e-12
0.000505 7.24528e-12
0.0005059999999999999 5.70827e-12
0.000507 4.28418e-12
0.000508 2.9819e-12
0.000509 1.80591e-12
0.0005099999999999999 7.56637e-13
0.000511 -1.69188e-13
0.000512 -9.78065e-13
0.000513 -1.67924e-12
0.000514 -2.28418e-12
0.0005149999999999999 -2.806e-12
0.000516 -3.25885e-12
0.000517 -3.65732e-12
0.000518 -4.01577e-12
0.0005189999999999999 -4.34766e-12
0.00052 -4.66498e-12
0.000521 -4.97762e-12
0.000522 -5.29286e-12
0.000523 -5.61502e-12
0.0005239999999999999 -5.94522e-12
0.000525 -6.28123e-12
0.000526 -6.6176e-12
0.000527 -6.94588e-12
0.0005279999999999999 -7.25502e-12
0.000529 -7.53188e-12
0.00053 -7.76195e-12
0.000531 -7.93003e-12
0.000532 -8.02108e-12
0.0005329999999999999 -8.02103e-12
0.000534 -7.9176e-12
0.000535 -7.70099e-12
0.000536 -7.36463e-12
0.0005369999999999999 -6.90563e-12
0.000538 -6.3253e-12
0.000539 -5.62934e-12
0.00054 -4.82795e-12
0.0005409999999999999 -3.93579e-12
0.000542 -2.97165e-12
0.000543 -1.95802e-12
0.000544 -9.2051e-13
0.000545 1.12965e-13
0.0005459999999999999 1.11303e-12
0.000547 2.04982e-12
0.000548 2.89407e-12
0.000549 3.61816e-12
0.0005499999999999999 4.1973e-12
0.000551 4.61062e-12
0.000552 4.84215e-12
0.000553 4.88174e-12
0.000554 4.7257e-12
0.0005549999999999999 4.37723e-12
0.000556 3.84656e-12
0.000557 3.15081e-12
0.000558 2.31354e-12
0.0005589999999999999 1.36404e-12
0.00056 3.36299e-13
0.000561 -7.32248e-13
0.000562 -1.80214e-12
0.000563 -2.83344e-12
0.0005639999999999999 -3.78733e-12
0.000565 -4.62766e-12
0.000566 -5.32234e-12
0.000567 -5.84459e-12
0.0005679999999999999 -6.17406e-12
0.000569 -6.29752e-12
0.00057 -6.20935e-12
0.000571 -5.91169e-12
0.000572 -5.41418e-12
0.0005729999999999999 -4.73339e-12
0.000574 -3.89198e-12
0.000575 -2.91762e-12
0.000576 -1.84175e-12
0.0005769999999999999 -6.9824e-13
0.000578 4.78029e-13
0.000579 1.65254e-12
0.00058 2.79252e-12
0.000581 3.86813e-12
0.0005819999999999999 4.8535e-12
0.000583 5.72749e-12
0.000584 6.47416e-12
0.000585 7.08303e-12
0.0005859999999999999 7.54897e-12
0.000587 7.87199e-12
0.000588 8.05675e-12
0.000589 8.11188e-12
0.0005899999999999999 8.04926e-12
0.0005909999999999999 7.88309e-12
0.000592 7.62901e-12
0.000593 7.30317e-12
0.000594 6.92141e-12
0.0005949999999999999 6.49854e-12
0.000596 6.04772e-12
0.000597 5.58007e-12
0.000598 5.10428e-12
0.0005989999999999999 4.6265e-12
0.0006 4.15026e-12
0.000601 3.6765e-12
0.000602 3.20369e-12
0.000603 2.72805e-12
0.0006039999999999999 2.24374e-12
0.000605 1.74319e-12
0.000606 1.21738e-12
0.000607 6.56297e-13
0.0006079999999999999 4.94016e-14
0.000609 -6.13786e-13
0.00061 -1.34302e-12
0.000611 -2.14661e-12
0.000612 -3.03069e-12
0.0006129999999999999 -3.99853e-12
0.000614 -5.04984e-12
0.000615 -6.18024e-12
0.000616 -7.38082e-12
0.0006169999999999999 -8.63782e-12
0.000618 -9.93259e-12
0.000619 -1.12418e-11
0.00062 -1.25377e-11
0.000621 -1.37891e-11
0.0006219999999999999 -1.49625e-11
0.000623 -1.60227e-11
0.000624 -1.69351e-11
0.000625 -1.76665e-11
0.0006259999999999999 -1.81867e-11
0.000627 -1.84701e-11
0.000628 -1.84967e-11
0.000629 -1.82531e-11
0.0006299999999999999 -1.77329e-11
0.0006309999999999999 -1.69375e-11
0.000632 -1.58758e-11
0.000633 -1.45637e-11
0.000634 -1.30239e-11
0.0006349999999999999 -1.12844e-11
0.000636 -9.37825e-12
0.000637 -7.34142e-12
0.000638 -5.21224e-12
0.0006389999999999999 -3.02986e-12
0.0006399999999999999 -8.33163e-13
0.000641 1.34036e-12
0.000642 3.45546e-12
0.000643 5.47989e-12
0.0006439999999999999 7.38488e-12
0.000645 9.14546e-12
0.000646 1.07406e-11
0.000647 1.21534e-11
0.0006479999999999999 1.33705e-11
0.000649 1.43825e-11
0.00065 1.51836e-11
0.000651 1.57713e-11
0.000652 1.6146e-11
0.0006529999999999999 1.63112e-11
0.000654 1.62731e-11
0.000655 1.60403e-11
0.000656 1.56237e-11
0.0006569999999999999 1.50367e-11
0.000658 1.42948e-11
0.000659 1.34155e-11
0.00066 1.24183e-11
0.000661 1.13246e-11
0.0006619999999999999 1.01572e-11
0.000663 8.93986e-12
0.000664 7.69738e-12
0.000665 6.45478e-12
0.0006659999999999999 5.23702e-12
0.000667 4.06847e-12
0.000668 2.97243e-12
0.000669 1.97055e-12
0.00067 1.08235e-12
0.0006709999999999999 3.24603e-13
0.000672 -2.89064e-13
0.000673 -7.48642e-13
0.000674 -1.04806e-12
0.0006749999999999999 -1.18543e-12
0.000676 -1.16326e-12
0.000677 -9.88498e-13
0.000678 -6.72636e-13
0.0006789999999999999 -2.31572e-13
0.0006799999999999999 3.1455e-13
0.000681 9.4168e-13
0.000682 1.62234e-12
0.000683 2.32626e-12
0.0006839999999999999 3.02113e-12
0.000685 3.67347e-12
0.000686 4.24967e-12
0.000687 4.717e-12
0.0006879999999999999 5.04476e-12
0.0006889999999999999 5.20544e-12
0.00069 5.17572e-12
0.000691 4.9375e-12
0.000692 4.4787e-12
0.0006929999999999999 3.79388e-12
0.000694 2.88462e-12
0.000695 1.75965e-12
0.000696 4.34714e-13
0.0006969999999999999 -1.06782e-12
0.0006979999999999999 -2.71966e-12
0.000699 -4.48748e-12
0.0007 -6.33401e-12
0.000701 -8.21922e-12
0.0007019999999999999 -1.01016e-11
0.000703 -1.19394e-11
0.000704 -1.36917e-11
0.000705 -1.53195e-11
0.0007059999999999999 -1.67867e-11
0.000707 -1.80608e-11
0.000708 -1.91134e-11
0.000709 -1.9921e-11
0.00071 -2.04649e-11
0.0007109999999999999 -2.07322e-11
0.000712 -2.07153e-11
0.000713 -2.04122e-11
0.000714 -1.98262e-11
0.0007149999999999999 -1.89663e-11
0.000716 -1.78461e-11
0.000717 -1.64843e-11
0.000718 -1.49037e-11
0.000719 -1.3131e-11
0.0007199999999999999 -1.11964e-11
0.000721 -9.13249e-12
0.000722 -6.9737e-12
0.000723 -4.75551e-12
0.0007239999999999999 -2.51354e-12
0.000725 -2.8267e-13
0.000726 1.90368e-12
0.000727 4.01434e-12
0.0007279999999999999 6.02105e-12
0.0007289999999999999 7.89892e-12
0.00073 9.62684e-12
0.000731 1.11876e-11
0.000732 1.25681e-11
0.0007329999999999999 1.37585e-11
0.000734 1.4753e-11
0.000735 1.55485e-11
0.000736 1.61445e-11
0.0007369999999999999 1.65431e-11
0.0007379999999999999 1.67479e-11
0.000739 1.67643e-11
0.00074 1.65985e-11
0.000741 1.62581e-11
0.0007419999999999999 1.5751e-11
0.000743 1.50862e-11
0.000744 1.42735e-11
0.000745 1.33233e-11
0.0007459999999999999 1.22475e-11
0.0007469999999999999 1.10589e-11
0.000748 9.77182e-12
0.000749 8.40219e-12
0.00075 6.96741e-12
0.0007509999999999999 5.4866e-12
0.000752 3.9804e-12
0.000753 2.47089e-12
0.000754 9.81273e-13
0.0007549999999999999 -4.64469e-13
0.0007559999999999999 -1.84207e-12
0.000757 -3.12749e-12
0.000758 -4.29752e-12
0.000759 -5.33032e-12
0.0007599999999999999 -6.206e-12
0.000761 -6.90714e-12
0.000762 -7.41926e-12
0.000763 -7.73132e-12
0.0007639999999999999 -7.83607e-12
0.000765 -7.73047e-12
0.000766 -7.41596e-12
0.000767 -6.89864e-12
0.000768 -6.18939e-12
0.0007689999999999999 -5.30376e-12
0.00077 -4.26187e-12
0.000771 -3.08812e-12
0.000772 -1.81076e-12
0.0007729999999999999 -4.61498e-13
0.000774 9.25143e-13
0.000775 2.31253e-12
0.000776 3.66277e-12
0.0007769999999999999 4.93771e-12
0.0007779999999999999 6.10001e-12
0.000779 7.11432e-12
0.00078 7.94838e-12
0.000781 8.57417e-12
0.0007819999999999999 8.96899e-12
0.000783 9.11638e-12
0.000784 9.00694e-12
0.000785 8.63888e-12
0.0007859999999999999 8.01833e-12
0.0007869999999999999 7.15931e-12
0.000788 6.08343e-12
0.000789 4.81926e-12
0.00079 3.40148e-12
0.0007909999999999999 1.86984e-12
0.000792 2.67866e-13
0.000793 -1.35842e-12
0.000794 -2.962e-12
0.0007949999999999999 -4.49642e-12
0.0007959999999999999 -5.91721e-12
0.000797 -7.18343e-12
0.000798 -8.25889e-12
0.000799 -9.1133e-12
0.0007999999999999999 -9.72312e-12
0.000801 -1.00723e-11
0.000802 -1.01526e-11
0.000803 -9.96409e-12
0.0008039999999999999 -9.51465e-12
0.0008049999999999999 -8.82011e-12
0.000806 -7.90347e-12
0.000807 -6.7942e-12
0.000808 -5.52724e-12
0.0008089999999999999 -4.14187e-12
0.00081 -2.68043e-12
0.000811 -1.18704e-12
0.000812 2.93912e-13
0.0008129999999999999 1.71905e-12
0.0008139999999999999 3.0474e-12
0.000815 4.2416e-12
0.000816 5.26894e-12
0.0008169999999999999 6.10216e-12
0.0008179999999999999 6.72008e-12
0.000819 7.10798e-12
0.00082 7.25774e-12
0.000821 7.16775e-12
0.0008219999999999999 6.8427e-12
0.000823 6.29314e-12
0.000824 5.53497e-12
0.000825 4.5888e-12
0.0008259999999999999 3.4792e-12
0.0008269999999999999 2.23391e-12
0.000828 8.83024e-13
0.000829 -5.41877e-13
0.00083 -2.0085e-12
0.0008309999999999999 -3.48457e-12
0.000832 -4.93841e-12
0.000833 -6.33956e-12
0.000834 -7.65919e-12
0.0008349999999999999 -8.87056e-12
0.0008359999999999999 -9.94936e-12
0.000837 -1.0874e-11
0.000838 -1.16259e-11
0.000839 -1.21895e-11
0.0008399999999999999 -1.25524e-11
0.000841 -1.27056e-11
0.000842 -1.26432e-11
0.000843 -1.23628e-11
0.0008439999999999999 -1.18651e-11
0.0008449999999999999 -1.11544e-11
0.000846 -1.02377e-11
0.000847 -9.12538e-12
0.000848 -7.83107e-12
0.0008489999999999999 -6.37145e-12
0.00085 -4.76645e-12
0.000851 -3.0392e-12
0.000852 -1.21583e-12
0.0008529999999999999 6.74669e-13
0.0008539999999999999 2.60088e-12
0.000855 4.52937e-12
0.000856 6.42521e-12
0.000857 8.25258e-12
0.0008579999999999999 9.97549e-12
0.000859 1.15585e-11
0.00086 1.29677e-11
0.000861 1.41716e-11
0.0008619999999999999 1.51417e-11
0.0008629999999999999 1.5854e-11
0.000864 1.62893e-11
0.000865 1.64345e-11
0.0008659999999999999 1.62825e-11
0.0008669999999999999 1.58332e-11
0.000868 1.50936e-11
0.000869 1.40778e-11
0.00087 1.2807e-11
0.0008709999999999999 1.13088e-11
0.0008719999999999999 9.61689e-12
0.000873 7.76989e-12
0.000874 5.81054e-12
0.0008749999999999999 3.78438e-12
0.0008759999999999999 1.73843e-12
0.000877 -2.80219e-13
0.000878 -2.22588e-12
0.000879 -4.05569e-12
0.0008799999999999999 -5.73099e-12
0.000881 -7.21861e-12
0.000882 -8.49197e-12
0.000883 -9.53197e-12
0.0008839999999999999 -1.03275e-11
0.0008849999999999999 -1.0876e-11
0.000886 -1.11827e-11
0.000887 -1.1261e-11
0.000888 -1.11311e-11
0.0008889999999999999 -1.08193e-11
0.00089 -1.03566e-11
0.000891 -9.77756e-12
0.000892 -9.11844e-12
0.0008929999999999999 -8.41596e-12
0.0008939999999999999 -7.70557e-12
0.000895 -7.01999e-12
0.000896 -6.38788e-12
0.000897 -5.83268e-12
0.0008979999999999999 -5.3717e-12
0.000899 -5.01551e-12
0.0009 -4.76766e-12
0.000901 -4.62462e-12
0.0009019999999999999 -4.57615e-12
0.0009029999999999999 -4.60592e-12
0.000904 -4.69238e-12
0.000905 -4.8099e-12
0.000906 -4.93006e-12
0.0009069999999999999 -5.02312e-12
0.000908 -5.05945e-12
0.000909 -5.01108e-12
0.00091 -4.85312e-12
0.0009109999999999999 -4.56506e-12
0.0009119999999999999 -4.13186e-12
0.000913 -3.54475e-12
0.000914 -2.80179e-12
0.0009149999999999999 -1.90805e-12
0.0009159999999999999 -8.75475e-13
0.000917 2.77589e-13
0.000918 1.5271e-12
0.000919 2.84433e-12
0.0009199999999999999 4.197e-12
0.0009209999999999999 5.55051e-12
0.000922 6.86927e-12
0.000923 8.11787e-12
0.0009239999999999999 9.26236e-12
0.0009249999999999999 1.02712e-11
0.000926 1.11164e-11
0.000927 1.17739e-11
0.000928 1.22247e-11
0.0009289999999999999 1.24546e-11
0.0009299999999999999 1.24549e-11
0.000931 1.22222e-11
0.000932 1.17586e-11
0.0009329999999999999 1.10713e-11
0.0009339999999999999 1.01727e-11
0.000935 9.08003e-12
0.000936 7.81517e-12
0.000937 6.40428e-12
0.0009379999999999999 4.87728e-12
0.000939 3.26734e-12
0.00094 1.61027e-12
0.000941 -5.61636e-14
0.0009419999999999999 -1.69299e-12
0.0009429999999999999 -3.26096e-12
0.000944 -4.72157e-12
0.000945 -6.0382e-12
0.000946 -7.17718e-12
0.0009469999999999999 -8.10888e-12
0.000948 -8.80867e-12
0.000949 -9.25766e-12
0.00095 -9.44331e-12
0.0009509999999999999 -9.35991e-12
0.0009519999999999999 -9.00883e-12
0.000953 -8.39859e-12
0.000954 -7.54474e-12
0.0009549999999999999 -6.46942e-12
0.0009559999999999999 -5.20076e-12
0.000957 -3.77212e-12
0.000958 -2.22107e-12
0.000959 -5.88431e-13
0.0009599999999999999 1.08294e-12
0.0009609999999999999 2.74928e-12
0.000962 4.36725e-12
0.000963 5.89511e-12
0.0009639999999999999 7.29391e-12
0.0009649999999999999 8.52862e-12
0.000966 9.56892e-12
0.000967 1.03899e-11
0.000968 1.09727e-11
0.0009689999999999999 1.13046e-11
0.0009699999999999999 1.13791e-11
0.000971 1.11964e-11
0.000972 1.07626e-11
0.0009729999999999999 1.009e-11
0.0009739999999999999 9.19594e-12
0.000975 8.10286e-12
0.000976 6.83705e-12
0.000977 5.42797e-12
0.000978 3.90732e-12
0.000979 2.30809e-12
0.00098 6.63716e-13
0.0009809999999999999 -9.92742e-13
0.000982 -2.62936e-12
0.000983 -4.21601e-12
0.0009839999999999998 -5.72494e-12
0.000985 -7.13129e-12
0.000986 -8.41354e-12
0.000987 -9.55372e-12
0.000988 -1.05376e-11
0.0009889999999999999 -1.13549e-11
0.00099 -1.19986e-11
0.000991 -1.24653e-11
0.000992 -1.27545e-11
0.000993 -1.2868e-11
0.0009939999999999999 -1.28095e-11
0.000995 -1.25841e-11
0.000996 -1.21975e-11
0.000997 -1.16561e-11
0.000998 -1.09666e-11
0.0009989999999999999 -1.01356e-11
0.001 -9.17074e-12


==> tikzpictures/data/CDM_HRZ_P2.dat <==
0.0 0.0
1e-06 0.0
2e-06 0.0
3e-06 -3.90826e-48
4e-06 -4.22691e-45
4.9999999999999996e-06 1.42792e-42
6e-06 1.51011e-40
7e-06 6.51435e-40
8e-06 -7.867e-38
9e-06 -7.41206e-37
9.999999999999999e-06 8.75896e-36
1.1e-05 1.53291e-34
1.2e-05 3.05712e-34
1.3e-05 -1.03999e-32
1.4e-05 -1.30511e-31
1.4999999999999999e-05 -8.60495e-31
1.6e-05 -3.90241e-30
1.7e-05 -1.34855e-29
1.8e-05 -3.8023e-29
1.8999999999999998e-05 -9.23842e-29
1.9999999999999998e-05 -2.00692e-28
2.1e-05 -3.9529e-28
2.2e-05 -7.05631e-28
2.3e-05 -1.14204e-27
2.4e-05 -1.68547e-27
2.4999999999999998e-05 -2.26952e-27
2.6e-05 -2.73975e-27
2.7e-05 -2.85512e-27
2.8e-05 -2.40615e-27
2.9e-05 -1.33188e-27
2.9999999999999997e-05 3.22156e-28
3.1e-05 2.38091e-27
3.2e-05 4.20188e-27
3.2999999999999996e-05 4.64635e-27
3.4e-05 3.13592e-27
3.5e-05 7.35285e-28
3.6e-05 -6.97229e-28
3.7e-05 -2.95688e-28
3.7999999999999995e-05 2.50057e-27
3.9e-05 1.03513e-26
3.9999999999999996e-05 2.60304e-26
4.1e-05 4.49691e-26
4.2e-05 5.28937e-26
4.2999999999999995e-05 3.77875e-26
4.4e-05 5.95521e-27
4.4999999999999996e-05 -2.02317e-26
4.6e-05 -2.66389e-26
4.7e-05 -2.66318e-26
4.8e-05 -4.86243e-26
4.9e-05 -1.01881e-25
4.9999999999999996e-05 -1.56047e-25
5.1e-05 -1.53453e-25
5.2e-05 -4.63764e-26
5.3e-05 1.53398e-25
5.4e-05 3.36281e-25
5.4999999999999995e-05 3.27533e-25
5.6e-05 3.47061e-26
5.6999999999999996e-05 -3.82722e-25
5.8e-05 -5.42411e-25
5.9e-05 -1.66799e-25
5.9999999999999995e-05 5.46251e-25
6.1e-05 9.50171e-25
6.2e-05 4.87265e-25
6.3e-05 -7.21583e-25
6.4e-05 -1.83678e-24
6.5e-05 -1.89613e-24
6.599999999999999e-05 -5.40114e-25
6.7e-05 1.66997e-24
6.8e-05 3.47048e-24
6.9e-05 3.51099e-24
7e-05 1.18048e-24
7.099999999999999e-05 -2.73836e-24
7.2e-05 -6.19028e-24
7.3e-05 -6.93054e-24
7.4e-05 -3.79456e-24
7.5e-05 2.83987e-24
7.599999999999999e-05 1.12352e-23
7.7e-05 1.80389e-23
7.8e-05 1.77969e-23
7.9e-05 4.70803e-24
7.999999999999999e-05 -2.16408e-23
8.099999999999999e-05 -4.98791e-23
8.2e-05 -5.76309e-23
8.3e-05 -2.46399e-23
8.4e-05 4.6905e-23
8.499999999999999e-05 1.20275e-22
8.599999999999999e-05 1.36308e-22
8.7e-05 5.2256e-23
8.8e-05 -1.12529e-22
8.9e-05 -2.61136e-22
8.999999999999999e-05 -2.64113e-22
9.099999999999999e-05 -5.57831e-23
9.2e-05 2.80127e-22
9.3e-05 5.18315e-22
9.4e-05 4.27196e-22
9.499999999999999e-05 -3.68524e-23
9.6e-05 -6.25181e-22
9.7e-05 -9.0558e-22
9.8e-05 -5.61801e-22
9.9e-05 3.11757e-22
9.999999999999999e-05 1.17166e-21
0.000101 1.34766e-21
0.000102 5.49793e-22
0.000103 -8.17483e-22
0.000104 -1.83551e-21
0.00010499999999999999 -1.69364e-21
0.000106 -3.23107e-22
0.000107 1.46048e-21
0.000108 2.467e-21
0.00010899999999999999 1.94705e-21
0.00010999999999999999 1.14976e-22
0.000111 -1.98785e-21
0.000112 -3.14357e-21
0.000113 -2.63198e-21
0.00011399999999999999 -5.38913e-22
0.00011499999999999999 2.31184e-21
0.000116 4.59536e-21
0.000117 4.83926e-21
0.000118 2.07904e-21
0.00011899999999999999 -3.18186e-21
0.00011999999999999999 -8.3511e-21
0.000121 -9.52092e-21
0.000122 -4.01088e-21
0.00012299999999999998 6.65798e-21
0.000124 1.60332e-20
0.000125 1.61323e-20
0.000126 3.70213e-21
0.000127 -1.52669e-20
0.000128 -2.75495e-20
0.000129 -2.16406e-20
0.00013 2.15946e-21
0.00013099999999999999 2.90907e-20
0.00013199999999999998 3.89001e-20
0.000133 2.13093e-20
0.000134 -1.39872e-20
0.000135 -4.23099e-20
0.000136 -4.20652e-20
0.000137 -1.22972e-20
0.000138 2.52915e-20
0.000139 4.30652e-20
0.00014 2.99316e-20
0.00014099999999999998 1.75422e-22
0.00014199999999999998 -2.00637e-20
0.000143 -1.73318e-20
0.000144 -3.43899e-21
0.000145 -2.32732e-21
0.000146 -2.18296e-20
0.000147 -3.86982e-20
0.000148 -1.71868e-20
0.000149 4.98436e-20
0.00015 1.16201e-19
0.00015099999999999998 1.07789e-19
0.00015199999999999998 -9.96672e-21
0.000153 -1.7746e-19
0.000154 -2.59682e-19
0.000155 -1.46467e-19
0.000156 1.34596e-19
0.000157 3.95418e-19
0.000158 4.04461e-19
0.000159 7.85422e-20
0.00015999999999999999 -4.02045e-19
0.00016099999999999998 -6.78107e-19
0.00016199999999999998 -4.72644e-19
0.000163 1.55847e-19
0.000164 7.87966e-19
0.000165 9.16904e-19
0.000166 3.49433e-19
0.000167 -5.79711e-19
0.000168 -1.19349e-18
0.000169 -9.69753e-19
0.00016999999999999999 1.61014e-20
0.00017099999999999998 1.07877e-18
0.00017199999999999998 1.40754e-18
0.000173 7.04669e-19
0.000174 -5.3622e-19
0.000175 -1.37825e-18
0.000176 -1.1779e-18
0.000177 -1.18219e-19
0.000178 9.28968e-19
0.000179 1.13347e-18
0.00017999999999999998 4.22689e-19
0.00018099999999999998 -4.58238e-19
0.00018199999999999998 -6.38593e-19
0.000183 2.74034e-20
0.000184 7.57213e-19
0.000185 5.62369e-19
0.000186 -6.92702e-19
0.000187 -1.91459e-18
0.000188 -1.61449e-18
0.00018899999999999999 6.1961e-19
0.00018999999999999998 3.33865e-18
0.00019099999999999998 4.08492e-18
0.000192 1.46229e-18
0.000193 -3.2486e-18
0.000194 -6.54444e-18
0.000195 -5.27046e-18
0.000196 5.54853e-19
0.000197 7.10618e-18
0.000198 9.25629e-18
0.00019899999999999999 4.59351e-18
0.00019999999999999998 -4.21846e-18
0.00020099999999999998 -1.09325e-17
0.000202 -1.02861e-17
0.000203 -2.22476e-18
0.000204 7.66946e-18
0.000205 1.21537e-17
0.000206 7.76636e-18
0.000207 -2.51804e-18
0.000208 -1.15498e-17
0.00020899999999999998 -1.33928e-17
0.00020999999999999998 -7.56688e-18
0.00021099999999999998 1.09402e-18
0.000212 6.53285e-18
0.000213 5.92266e-18
0.000214 9.33329e-19
0.000215 -4.67201e-18
0.000216 -8.37079e-18
0.000217 -9.96819e-18
0.00021799999999999999 -9.90197e-18
0.00021899999999999998 -7.2673e-18
0.00021999999999999998 -3.75163e-19
0.00022099999999999998 1.02446e-17
0.000222 1.97574e-17
0.000223 2.12668e-17
0.000224 1.18954e-17
0.000225 -2.32506e-18
0.000226 -8.31138e-18
0.000227 4.91544e-18
0.00022799999999999999 3.61001e-17
0.00022899999999999998 6.94949e-17
0.00022999999999999998 8.4241e-17
0.00023099999999999998 6.97142e-17
0.000232 3.50708e-17
0.000233 4.35296e-18
0.000234 -6.67383e-19
0.000235 2.24827e-17
0.000236 5.34358e-17
0.000237 6.25248e-17
0.00023799999999999998 3.18386e-17
0.00023899999999999998 -3.18065e-17
0.00023999999999999998 -1.01473e-16
0.00024099999999999998 -1.48334e-16
0.000242 -1.59549e-16
0.000243 -1.42998e-16
0.000244 -1.17011e-16
0.000245 -9.45171e-17
0.00024599999999999996 -7.3751e-17
0.000247 -4.05765e-17
0.000248 2.23093e-17
0.000249 1.27934e-16
0.00025 2.8371e-16
0.000251 4.93459e-16
0.000252 7.57818e-16
0.00025299999999999997 1.07269e-15
0.000254 1.43157e-15
0.00025499999999999996 1.83776e-15
0.000256 2.3245e-15
0.000257 2.97277e-15
0.000258 3.91533e-15
0.000259 5.32686e-15
0.00026 7.41404e-15
0.000261 1.04247e-14
0.00026199999999999997 1.46841e-14
0.000263 2.06474e-14
0.00026399999999999997 2.89403e-14
0.000265 4.03673e-14
0.000266 5.58855e-14
0.000267 7.65651e-14
0.000268 1.03564e-13
0.000269 1.3813e-13
0.00027 1.81622e-13
0.000271 2.35508e-13
0.000272 3.01326e-13
0.00027299999999999997 3.80595e-13
0.000274 4.74683e-13
0.00027499999999999996 5.84682e-13
0.000276 7.11292e-13
0.000277 8.54735e-13
0.000278 1.01467e-12
0.000279 1.19012e-12
0.00028 1.37932e-12
0.000281 1.57964e-12
0.00028199999999999997 1.78738e-12
0.000283 1.99773e-12
0.00028399999999999996 2.20467e-12
0.000285 2.40102e-12
0.000286 2.57847e-12
0.000287 2.72776e-12
0.000288 2.8388e-12
0.000289 2.90084e-12
0.00029 2.90264e-12
0.00029099999999999997 2.83275e-12
0.000292 2.67982e-12
0.00029299999999999997 2.433e-12
0.000294 2.08244e-12
0.00029499999999999996 1.61975e-12
0.000296 1.03849e-12
0.000297 3.34496e-13
0.000298 -4.93662e-13
0.000299 -1.4444e-12
0.0003 -2.51279e-12
0.000301 -3.69023e-12
0.00030199999999999997 -4.96428e-12
0.000303 -6.31856e-12
0.00030399999999999996 -7.7328e-12
0.000305 -9.18309e-12
0.000306 -1.06422e-11
0.000307 -1.20801e-11
0.000308 -1.34644e-11
0.000309 -1.47612e-11
0.00031 -1.59358e-11
0.00031099999999999997 -1.69535e-11
0.000312 -1.77805e-11
0.00031299999999999996 -1.8385e-11
0.000314 -1.87381e-11
0.00031499999999999996 -1.88149e-11
0.000316 -1.85954e-11
0.000317 -1.80653e-11
0.000318 -1.72165e-11
0.000319 -1.60478e-11
0.00031999999999999997 -1.45651e-11
0.000321 -1.27816e-11
0.00032199999999999997 -1.07174e-11
0.000323 -8.4003e-12
0.00032399999999999996 -5.86425e-12
0.000325 -3.14933e-12
0.000326 -3.00516e-13
0.000327 2.63342e-12
0.000328 5.60105e-12
0.000329 8.54952e-12
0.00033 1.14257e-11
0.00033099999999999997 1.41776e-11
0.000332 1.67554e-11
0.00033299999999999996 1.91129e-11
0.000334 2.1209e-11
0.000335 2.30082e-11
0.000336 2.44814e-11
0.000337 2.56067e-11
0.000338 2.6369e-11
0.000339 2.67608e-11
0.00033999999999999997 2.67813e-11
0.000341 2.6437e-11
0.00034199999999999996 2.57402e-11
0.000343 2.47091e-11
0.00034399999999999996 2.33661e-11
0.000345 2.1737e-11
0.000346 1.98501e-11
0.000347 1.77353e-11
0.000348 1.54228e-11
0.00034899999999999997 1.29427e-11
0.00035 1.03238e-11
0.00035099999999999997 7.59351e-12
0.000352 4.77676e-12
0.00035299999999999996 1.89642e-12
0.000354 -1.02684e-12
0.000355 -3.97415e-12
0.000356 -6.92798e-12
0.000357 -9.87158e-12
0.000358 -1.27883e-11
0.000359 -1.56607e-11
0.00035999999999999997 -1.84699e-11
0.000361 -2.11947e-11
0.00036199999999999996 -2.38107e-11
0.000363 -2.62901e-11
0.00036399999999999996 -2.86013e-11
0.000365 -3.07088e-11
0.000366 -3.25735e-11
0.000367 -3.41534e-11
0.000368 -3.5404e-11
0.00036899999999999997 -3.62803e-11
0.00037 -3.67371e-11
0.00037099999999999996 -3.67318e-11
0.000372 -3.62254e-11
0.00037299999999999996 -3.51848e-11
0.000374 -3.35847e-11
0.000375 -3.14093e-11
0.000376 -2.86545e-11
0.000377 -2.53288e-11
0.00037799999999999997 -2.14547e-11
0.000379 -1.70696e-11
0.00037999999999999997 -1.22257e-11
0.000381 -6.98996e-12
0.00038199999999999996 -1.44371e-12
0.000383 4.31899e-12
0.000384 1.0193e-11
0.000385 1.60644e-11
0.000386 2.18135e-11
0.000387 2.73175e-11
0.000388 3.24541e-11
0.00038899999999999997 3.71048e-11
0.00039 4.11586e-11
0.00039099999999999996 4.45151e-11
0.000392 4.7088e-11
0.00039299999999999996 4.88082e-11
0.000394 4.9626e-11
0.000395 4.95135e-11
0.000396 4.84659e-11
0.000397 4.6502e-11
0.00039799999999999997 4.36646e-11
0.000399 4.0019e-11
0.00039999999999999996 3.56523e-11
0.000401 3.06707e-11
0.00040199999999999996 2.51972e-11
0.000403 1.9368e-11
0.000404 1.3329e-11
0.000405 7.23111e-12
0.000406 1.22616e-12
0.00040699999999999997 -4.538e-12
0.000408 -9.92173e-12
0.00040899999999999997 -1.47976e-11
0.00041 -1.90542e-11
0.00041099999999999996 -2.2599e-11
0.000412 -2.53615e-11
0.00041299999999999996 -2.72948e-11
0.000414 -2.83775e-11
0.000415 -2.86134e-11
0.000416 -2.80312e-11
0.000417 -2.66831e-11
0.00041799999999999997 -2.46419e-11
0.000419 -2.1999e-11
0.00041999999999999996 -1.88608e-11
0.000421 -1.5345e-11
0.00042199999999999996 -1.15765e-11
0.000423 -7.68291e-12
0.000424 -3.79037e-12
0.000425 -1.89526e-14
0.000426 3.52092e-12
0.00042699999999999997 6.7318e-12
0.000428 9.53193e-12
0.00042899999999999997 1.18574e-11
0.00043 1.36634e-11
0.00043099999999999996 1.49255e-11
0.000432 1.5639e-11
0.00043299999999999995 1.58186e-11
0.000434 1.54965e-11
0.000435 1.47203e-11
0.00043599999999999997 1.35506e-11
0.000437 1.20576e-11
0.00043799999999999997 1.03179e-11
0.000439 8.41148e-12
0.00043999999999999996 6.41804e-12
0.000441 4.41377e-12
0.00044199999999999996 2.46846e-12
0.000443 6.43031e-13
0.000444 -1.01253e-12
0.000445 -2.4606e-12
0.000446 -3.67678e-12
0.00044699999999999997 -4.65023e-12
0.000448 -5.38332e-12
0.00044899999999999996 -5.89068e-12
0.00045 -6.19774e-12
0.00045099999999999996 -6.33884e-12
0.000452 -6.35498e-12
0.000453 -6.29146e-12
0.000454 -6.19532e-12
0.000455 -6.11282e-12
0.00045599999999999997 -6.08701e-12
0.000457 -6.15541e-12
0.00045799999999999997 -6.34809e-12
0.000459 -6.68611e-12
0.00045999999999999996 -7.18043e-12
0.000461 -7.83136e-12
0.00046199999999999995 -8.62841e-12
0.000463 -9.55065e-12
0.000464 -1.05675e-11
0.00046499999999999997 -1.16401e-11
0.000466 -1.27228e-11
0.00046699999999999997 -1.37649e-11
0.000468 -1.47133e-11
0.00046899999999999996 -1.55147e-11
0.00047 -1.61174e-11
0.00047099999999999996 -1.64739e-11
0.000472 -1.65431e-11
0.000473 -1.62911e-11
0.000474 -1.56938e-11
0.000475 -1.47374e-11
0.00047599999999999997 -1.34195e-11
0.000477 -1.1749e-11
0.00047799999999999996 -9.74681e-12
0.000479 -7.44417e-12
0.00047999999999999996 -4.88226e-12
0.000481 -2.11063e-12
0.00048199999999999995 8.14256e-13
0.000483 3.83061e-12
0.000484 6.87304e-12
0.00048499999999999997 9.87455e-12
0.000486 1.27685e-11
0.00048699999999999997 1.5491e-11
0.000488 1.79823e-11
0.000489 2.01889e-11
0.00049 2.20644e-11
0.000491 2.35706e-11
0.0004919999999999999 2.46779e-11
0.000493 2.53664e-11
0.000494 2.56258e-11
0.000495 2.54561e-11
0.000496 2.48666e-11
0.0004969999999999999 2.38758e-11
0.000498 2.25106e-11
0.000499 2.08046e-11
0.0005 1.87977e-11
0.0005009999999999999 1.65348e-11
0.000502 1.40644e-11
0.000503 1.14376e-11
0.000504 8.70648e-12
0.000505 5.92319e-12
0.0005059999999999999 3.13843e-12
0.000507 4.00534e-13
0.000508 -2.24549e-12
0.000509 -4.7588e-12
0.0005099999999999999 -7.10341e-12
0.000511 -9.24869e-12
0.000512 -1.11697e-11
0.000513 -1.28471e-11
0.000514 -1.42672e-11
0.0005149999999999999 -1.54218e-11
0.000516 -1.63076e-11
0.000517 -1.69263e-11
0.000518 -1.72837e-11
0.0005189999999999999 -1.73891e-11
0.00052 -1.7255e-11
0.000521 -1.68955e-11
0.000522 -1.63264e-11
0.000523 -1.55641e-11
0.0005239999999999999 -1.46255e-11
0.000525 -1.35274e-11
0.000526 -1.22866e-11
0.000527 -1.09192e-11
0.0005279999999999999 -9.44073e-12
0.000529 -7.86602e-12
0.00053 -6.20936e-12
0.000531 -4.48482e-12
0.000532 -2.70668e-12
0.0005329999999999999 -8.89821e-13
0.000534 9.49917e-13
0.000535 2.79546e-12
0.000536 4.62836e-12
0.0005369999999999999 6.4286e-12
0.000538 8.17455e-12
0.000539 9.84295e-12
0.00054 1.1409e-11
0.0005409999999999999 1.28468e-11
0.000542 1.41297e-11
0.000543 1.5231e-11
0.000544 1.61248e-11
0.000545 1.67866e-11
0.0005459999999999999 1.71938e-11
0.000547 1.7327e-11
0.000548 1.71703e-11
0.000549 1.67125e-11
0.0005499999999999999 1.59474e-11
0.000551 1.48752e-11
0.000552 1.3502e-11
0.000553 1.18404e-11
0.000554 9.90984e-12
0.0005549999999999999 7.73599e-12
0.000556 5.35091e-12
0.000557 2.79254e-12
0.000558 1.04086e-13
0.0005589999999999999 -2.66688e-12
0.00056 -5.46964e-12
0.000561 -8.25152e-12
0.000562 -1.09593e-11
0.000563 -1.35403e-11
0.0005639999999999999 -1.59441e-11
0.000565 -1.8123e-11
0.000566 -2.00345e-11
0.000567 -2.16416e-11
0.0005679999999999999 -2.29144e-11
0.000569 -2.38306e-11
0.00057 -2.43761e-11
0.000571 -2.45451e-11
0.000572 -2.43397e-11
0.0005729999999999999 -2.377e-11
0.000574 -2.28537e-11
0.000575 -2.1615e-11
0.000576 -2.00835e-11
0.0005769999999999999 -1.82934e-11
0.000578 -1.62816e-11
0.000579 -1.40867e-11
0.00058 -1.17476e-11
0.000581 -9.30279e-12
0.0005819999999999999 -6.78886e-12
0.000583 -4.23969e-12
0.000584 -1.68557e-12
0.000585 8.47301e-13
0.0005859999999999999 3.33686e-12
0.000587 5.76494e-12
0.000588 8.11677e-12
0.000589 1.03805e-11
0.0005899999999999999 1.25466e-11
0.0005909999999999999 1.46073e-11
0.000592 1.65554e-11
0.000593 1.83839e-11
0.000594 2.00839e-11
0.0005949999999999999 2.16445e-11
0.000596 2.30515e-11
0.000597 2.42876e-11
0.000598 2.53324e-11
0.0005989999999999999 2.61622e-11
0.0006 2.67508e-11
0.000601 2.707e-11
0.000602 2.70903e-11
0.000603 2.67824e-11
0.0006039999999999999 2.61187e-11
0.000605 2.50749e-11
0.000606 2.36321e-11
0.000607 2.17785e-11
0.0006079999999999999 1.95107e-11
0.000609 1.68355e-11
0.00061 1.37708e-11
0.000611 1.03466e-11
0.000612 6.60548e-12
0.0006129999999999999 2.60303e-12
0.000614 -1.59275e-12
0.000615 -5.90228e-12
0.000616 -1.0236e-11
0.0006169999999999999 -1.44964e-11
0.000618 -1.85807e-11
0.000619 -2.23836e-11
0.00062 -2.58002e-11
0.000621 -2.87299e-11
0.0006219999999999999 -3.10792e-11
0.000623 -3.27657e-11
0.000624 -3.37213e-11
0.000625 -3.38953e-11
0.0006259999999999999 -3.32575e-11
0.000627 -3.17995e-11
0.000628 -2.95366e-11
0.000629 -2.65081e-11
0.0006299999999999999 -2.2777e-11
0.0006309999999999999 -1.84293e-11
0.000632 -1.35716e-11
0.000633 -8.32893e-12
0.000634 -2.84127e-12
0.0006349999999999999 2.74054e-12
0.000636 8.25927e-12
0.000637 1.35562e-11
0.000638 1.84764e-11
0.0006389999999999999 2.28735e-11
0.0006399999999999999 2.66148e-11
0.000641 2.9586e-11
0.000642 3.16943e-11
0.000643 3.28725e-11
0.0006439999999999999 3.3081e-11
0.000645 3.23091e-11
0.000646 3.05765e-11
0.000647 2.79324e-11
0.0006479999999999999 2.44544e-11
0.000649 2.02458e-11
0.00065 1.54327e-11
0.000651 1.01592e-11
0.000652 4.58316e-12
0.0006529999999999999 -1.12916e-12
0.000654 -6.80827e-12
0.000655 -1.22869e-11
0.000656 -1.74053e-11
0.0006569999999999999 -2.20166e-11
0.000658 -2.59918e-11
0.000659 -2.92235e-11
0.00066 -3.16294e-11
0.000661 -3.31547e-11
0.0006619999999999999 -3.37727e-11
0.000663 -3.34858e-11
0.000664 -3.23243e-11
0.000665 -3.03451e-11
0.0006659999999999999 -2.76291e-11
0.000667 -2.4278e-11
0.000668 -2.04105e-11
0.000669 -1.61571e-11
0.00067 -1.16562e-11
0.0006709999999999999 -7.04852e-12
0.000672 -2.47253e-12
0.000673 1.94026e-12
0.000674 6.06961e-12
0.0006749999999999999 9.81029e-12
0.000676 1.30751e-11
0.000677 1.57969e-11
0.000678 1.79303e-11
0.0006789999999999999 1.94522e-11
0.0006799999999999999 2.03616e-11
0.000681 2.0679e-11
0.000682 2.04443e-11
0.000683 1.97149e-11
0.0006839999999999999 1.85619e-11
0.000685 1.70672e-11
0.000686 1.53191e-11
0.000687 1.34096e-11
0.0006879999999999999 1.14298e-11
0.0006889999999999999 9.46741e-12
0.00069 7.60254e-12
0.000691 5.90523e-12
0.000692 4.43267e-12
0.0006929999999999999 3.22746e-12
0.000694 2.31658e-12
0.000695 1.71102e-12
0.000696 1.4062e-12
0.0006969999999999999 1.38276e-12
0.0006979999999999999 1.60797e-12
0.000699 2.03763e-12
0.0007 2.61833e-12
0.000701 3.29025e-12
0.0007019999999999999 3.99011e-12
0.000703 4.65427e-12
0.000704 5.22182e-12
0.000705 5.63738e-12
0.0007059999999999999 5.85365e-12
0.000707 5.83351e-12
0.000708 5.55165e-12
0.000709 4.99575e-12
0.00071 4.16716e-12
0.0007109999999999999 3.08092e-12
0.000712 1.76539e-12
0.000713 2.61121e-13
0.000714 -1.38076e-12
0.0007149999999999999 -3.10071e-12
0.000716 -4.83324e-12
0.000717 -6.50969e-12
0.000718 -8.06103e-12
0.000719 -9.42071e-12
0.0007199999999999999 -1.05274e-11
0.000721 -1.13278e-11
0.000722 -1.17789e-11
0.000723 -1.18502e-11
0.0007239999999999999 -1.15257e-11
0.000725 -1.08045e-11
0.000726 -9.70154e-12
0.000727 -8.24726e-12
0.0007279999999999999 -6.48675e-12
0.0007289999999999999 -4.47849e-12
0.00073 -2.29252e-12
0.000731 -8.31638e-15
0.000732 2.28798e-12
0.0007329999999999999 4.50661e-12
0.000734 6.5577e-12
0.000735 8.35475e-12
0.000736 9.81813e-12
0.0007369999999999999 1.08783e-11
0.0007379999999999999 1.14784e-11
0.000739 1.15771e-11
0.00074 1.11499e-11
0.000741 1.01908e-11
0.0007419999999999999 8.7131e-12
0.000743 6.74927e-12
0.000744 4.35024e-12
0.000745 1.58397e-12
0.0007459999999999999 -1.4668e-12
0.0007469999999999999 -4.70742e-12
0.000748 -8.03471e-12
0.000749 -1.13407e-11
0.00075 -1.45164e-11
0.0007509999999999999 -1.74561e-11
0.000752 -2.00605e-11
0.000753 -2.2241e-11
0.000754 -2.3923e-11
0.0007549999999999999 -2.50486e-11
0.0007559999999999999 -2.55793e-11
0.000757 -2.54975e-11
0.000758 -2.48072e-11
0.000759 -2.3534e-11
0.0007599999999999999 -2.17236e-11
0.000761 -1.94407e-11
0.000762 -1.67667e-11
0.000763 -1.37964e-11
0.0007639999999999999 -1.06348e-11
0.000765 -7.39287e-12
0.000766 -4.18355e-12
0.000767 -1.11697e-12
0.000768 1.70354e-12
0.0007689999999999999 4.18538e-12
0.00077 6.25015e-12
0.000771 7.83657e-12
0.000772 8.90294e-12
0.0007729999999999999 9.42874e-12
0.000774 9.4155e-12
0.000775 8.88678e-12
0.000776 7.88717e-12
0.0007769999999999999 6.48057e-12
0.0007779999999999999 4.74762e-12
0.000779 2.78243e-12
0.00078 6.88807e-13
0.000781 -1.42389e-12
0.0007819999999999999 -3.44507e-12
0.000783 -5.26717e-12
0.000784 -6.78991e-12
0.000785 -7.9242e-12
0.0007859999999999999 -8.59582e-12
0.0007869999999999999 -8.74849e-12
0.000788 -8.34636e-12
0.000789 -7.37543e-12
0.00079 -5.84421e-12
0.0007909999999999999 -3.78342e-12
0.000792 -1.24494e-12
0.000793 1.69995e-12
0.000794 4.96301e-12
0.0007949999999999999 8.44212e-12
0.0007959999999999999 1.2025e-11
0.000797 1.55935e-11
0.000798 1.90274e-11
0.000799 2.22095e-11
0.0007999999999999999 2.5029e-11
0.000801 2.73858e-11
0.000802 2.91939e-11
0.000803 3.03847e-11
0.0008039999999999999 3.09093e-11
0.0008049999999999999 3.07404e-11
0.000806 2.98733e-11
0.000807 2.8326e-11
0.000808 2.61384e-11
0.0008089999999999999 2.33714e-11
0.00081 2.01043e-11
0.000811 1.64326e-11
0.000812 1.24645e-11
0.0008129999999999999 8.31672e-12
0.0008139999999999999 4.11079e-12
0.000815 -3.14932e-14
0.000816 -3.99225e-12
0.0008169999999999999 -7.66161e-12
0.0008179999999999999 -1.09416e-11
0.000819 -1.37496e-11
0.00082 -1.60216e-11
0.000821 -1.7714e-11
0.0008219999999999999 -1.88053e-11
0.000823 -1.92965e-11
0.000824 -1.92102e-11
0.000825 -1.85901e-11
0.0008259999999999999 -1.74986e-11
0.0008269999999999999 -1.60145e-11
0.000828 -1.42295e-11
0.000829 -1.22444e-11
0.00083 -1.01647e-11
0.0008309999999999999 -8.09594e-12
0.000832 -6.13941e-12
0.000833 -4.38788e-12
0.000834 -2.92192e-12
0.0008349999999999999 -1.80657e-12
0.0008359999999999999 -1.08863e-12
0.000837 -7.94652e-13
0.000838 -9.29878e-13
0.000839 -1.47816e-12
0.0008399999999999999 -2.4029e-12
0.000841 -3.64893e-12
0.000842 -5.14508e-12
0.000843 -6.80744e-12
0.0008439999999999999 -8.54308e-12
0.0008449999999999999 -1.02542e-11
0.000846 -1.18428e-11
0.000847 -1.32148e-11
0.000848 -1.42847e-11
0.0008489999999999999 -1.49796e-11
0.00085 -1.52423e-11
0.000851 -1.50342e-11
0.000852 -1.43374e-11
0.0008529999999999999 -1.31558e-11
0.0008539999999999999 -1.1515e-11
0.000855 -9.46116e-12
0.000856 -7.05944e-12
0.000857 -4.39104e-12
0.0008579999999999999 -1.54989e-12
0.000859 1.36128e-12
0.00086 4.23527e-12
0.000861 6.96517e-12
0.0008619999999999999 9.44915e-12
0.0008629999999999999 1.15951e-11
0.000864 1.33249e-11
0.000865 1.45776e-11
0.0008659999999999999 1.53126e-11
0.0008669999999999999 1.55112e-11
0.000868 1.51777e-11
0.000869 1.43397e-11
0.00087 1.30468e-11
0.0008709999999999999 1.13684e-11
0.0008719999999999999 9.39078e-12
0.000873 7.21278e-12
0.000874 4.94148e-12
0.0008749999999999999 2.68736e-12
0.0008759999999999999 5.59403e-13
0.000877 -1.33987e-12
0.000878 -2.91909e-12
0.000879 -4.10242e-12
0.0008799999999999999 -4.8332e-12
0.000881 -5.07665e-12
0.000882 -4.82161e-12
0.000883 -4.08117e-12
0.0008839999999999999 -2.8921e-12
0.0008849999999999999 -1.3133e-12
0.000886 5.76822e-13
0.000887 2.68381e-12
0.000888 4.90136e-12
0.0008889999999999999 7.11597e-12
0.00089 9.21203e-12
0.000891 1.1077e-11
0.000892 1.26068e-11
0.0008929999999999999 1.37107e-11
0.0008939999999999999 1.43156e-11
0.000895 1.43698e-11
0.000896 1.38452e-11
0.000897 1.27389e-11
0.0008979999999999999 1.10732e-11
0.000899 8.89581e-12
0.0009 6.27761e-12
0.000901 3.31035e-12
0.0009019999999999999 1.02727e-13
0.0009029999999999999 -3.2243e-12
0.000904 -6.54281e-12
0.000905 -9.72333e-12
0.000906 -1.26402e-11
0.0009069999999999999 -1.51767e-11
0.000908 -1.723e-11
0.000909 -1.87156e-11
0.00091 -1.9571e-11
0.0009109999999999999 -1.97586e-11
0.0009119999999999999 -1.92672e-11
0.000913 -1.8112e-11
0.000914 -1.63341e-11
0.0009149999999999999 -1.39987e-11
0.0009159999999999999 -1.11918e-11
0.000917 -8.01728e-12
0.000918 -4.59198e-12
0.000919 -1.04113e-12
0.0009199999999999999 2.50697e-12
0.0009209999999999999 5.926e-12
0.000922 9.09652e-12
0.000923 1.19105e-11
0.0009239999999999999 1.42753e-11
0.0009249999999999999 1.61174e-11
0.000926 1.73844e-11
0.000927 1.80474e-11
0.000928 1.81006e-11
0.0009289999999999999 1.75612e-11
0.0009299999999999999 1.64678e-11
0.000931 1.48784e-11
0.000932 1.28679e-11
0.0009329999999999999 1.05248e-11
0.0009339999999999999 7.94766e-12
0.000935 5.24093e-12
0.000936 2.51025e-12
0.000937 -1.41638e-13
0.0009379999999999999 -2.61893e-12
0.000939 -4.83608e-12
0.00094 -6.72061e-12
0.000941 -8.2154e-12
0.0009419999999999999 -9.28045e-12
0.0009429999999999999 -9.894e-12
0.000944 -1.00529e-11
0.000945 -9.77245e-12
0.000946 -9.08478e-12
0.0009469999999999999 -8.03736e-12
0.000948 -6.69034e-12
0.000949 -5.11374e-12
0.00095 -3.38433e-12
0.0009509999999999999 -1.58236e-12
0.0009519999999999999 2.1181e-13
0.000953 1.92096e-12
0.000954 3.4741e-12
0.0009549999999999999 4.80917e-12
0.0009559999999999999 5.87512e-12
0.000957 6.63355e-12
0.000958 7.05967e-12
0.000959 7.14275e-12
0.0009599999999999999 6.88598e-12
0.0009609999999999999 6.30559e-12
0.000962 5.42949e-12
0.000963 4.29521e-12
0.0009639999999999999 2.94771e-12
0.0009649999999999999 1.43702e-12
0.000966 -1.83932e-13
0.000967 -1.86159e-12
0.000968 -3.54398e-12
0.0009689999999999999 -5.18293e-12
0.0009699999999999999 -6.73615e-12
0.000971 -8.16872e-12
0.000972 -9.45383e-12
0.0009729999999999999 -1.05727e-11
0.0009739999999999999 -1.1514e-11
0.000975 -1.22731e-11
0.000976 -1.28511e-11
0.000977 -1.32539e-11
0.000978 -1.34912e-11
0.000979 -1.35743e-11
0.00098 -1.3515e-11
0.0009809999999999999 -1.33228e-11
0.000982 -1.30038e-11
0.000983 -1.25598e-11
0.0009839999999999998 -1.19877e-11
0.000985 -1.12794e-11
0.000986 -1.04224e-11
0.000987 -9.39987e-12
0.000988 -8.19167e-12
0.0009889999999999999 -6.77544e-12
0.00099 -5.12856e-12
0.000991 -3.23035e-12
0.000992 -1.06458e-12
0.000993 1.37817e-12
0.0009939999999999999 4.09838e-12
0.000995 7.08581e-12
0.000996 1.03181e-11
0.000997 1.376e-11
0.000998 1.73624e-11
0.0009989999999999999 2.10629e-11
0.001 2.47864e-11


==> tikzpictures/data/CDM_HRZ_P3.dat <==
0.0 0.0
1e-06 0.0
2e-06 1.16032e-39
3e-06 -6.7497e-36
4e-06 1.05447e-33
4.9999999999999996e-06 3.44628e-32
6e-06 -1.68194e-30
7e-06 2.68211e-30
8e-06 3.46763e-29
9e-06 -3.4904e-28
9.999999999999999e-06 5.66588e-28
1.1e-05 2.36464e-26
1.2e-05 1.05946e-25
1.3e-05 1.53626e-25
1.4e-05 -2.35612e-25
1.4999999999999999e-05 -1.36439e-24
1.6e-05 -2.46968e-24
1.7e-05 -1.84347e-24
1.8e-05 1.0307e-24
1.8999999999999998e-05 3.82403e-24
1.9999999999999998e-05 3.80107e-24
2.1e-05 2.1649e-24
2.2e-05 1.76043e-24
2.3e-05 -3.60385e-25
2.4e-05 -9.42855e-24
2.4999999999999998e-05 -1.91018e-23
2.6e-05 -1.16993e-23
2.7e-05 1.63362e-23
2.8e-05 2.96209e-23
2.9e-05 -8.26278e-24
2.9999999999999997e-05 -4.24419e-23
3.1e-05 2.85657e-23
3.2e-05 1.22978e-22
3.2999999999999996e-05 -6.10495e-24
3.4e-05 -2.84119e-22
3.5e-05 -1.59661e-22
3.6e-05 4.81619e-22
3.7e-05 5.94637e-22
3.7999999999999995e-05 -5.25555e-22
3.9e-05 -1.2338e-21
3.9999999999999996e-05 3.57299e-22
4.1e-05 2.04777e-21
4.2e-05 -1.18744e-24
4.2999999999999995e-05 -3.266e-21
4.4e-05 -8.28014e-22
4.4999999999999996e-05 5.14776e-21
4.6e-05 2.99244e-21
4.7e-05 -7.21874e-21
4.8e-05 -7.13705e-21
4.9e-05 8.58718e-21
4.9999999999999996e-05 1.35924e-20
5.1e-05 -7.92776e-21
5.2e-05 -2.19224e-20
5.3e-05 4.25037e-21
5.4e-05 3.17497e-20
5.4999999999999995e-05 3.84217e-21
5.6e-05 -4.23873e-20
5.6999999999999996e-05 -1.91097e-20
5.8e-05 4.94225e-20
5.9e-05 3.98375e-20
5.9999999999999995e-05 -5.14983e-20
6.1e-05 -6.58328e-20
6.2e-05 4.63802e-20
6.3e-05 9.80006e-20
6.4e-05 -2.56253e-20
6.5e-05 -1.25298e-19
6.599999999999999e-05 -5.66531e-21
6.7e-05 1.45564e-19
6.8e-05 4.17175e-20
6.9e-05 -1.70042e-19
7e-05 -1.03456e-19
7.099999999999999e-05 1.77411e-19
7.2e-05 1.90451e-19
7.3e-05 -1.4253e-19
7.4e-05 -2.79191e-19
7.5e-05 6.12083e-20
7.599999999999999e-05 3.55373e-19
7.7e-05 8.62227e-20
7.8e-05 -3.60538e-19
7.9e-05 -2.58258e-19
7.999999999999999e-05 2.67458e-19
8.099999999999999e-05 3.78062e-19
8.2e-05 -1.38058e-19
8.3e-05 -4.64308e-19
8.4e-05 -3.06457e-20
8.499999999999999e-05 5.09689e-19
8.599999999999999e-05 2.54385e-19
8.7e-05 -4.48083e-19
8.8e-05 -4.44049e-19
8.9e-05 3.37204e-19
8.999999999999999e-05 6.08271e-19
9.099999999999999e-05 -1.9894e-19
9.2e-05 -7.92941e-19
9.3e-05 -4.00826e-20
9.4e-05 9.30783e-19
9.499999999999999e-05 3.67262e-19
9.6e-05 -1.01129e-18
9.7e-05 -8.55101e-19
9.8e-05 8.78934e-19
9.9e-05 1.4859e-18
9.999999999999999e-05 -1.95854e-19
0.000101 -1.73972e-18
0.000102 -9.03502e-19
0.000103 9.97021e-19
0.000104 1.47539e-18
0.00010499999999999999 4.83201e-19
0.000106 -5.27791e-19
0.000107 -1.09681e-18
0.000108 -1.11177e-18
0.00010899999999999999 5.98069e-20
0.00010999999999999999 1.52753e-18
0.000111 8.09048e-19
0.000112 -1.58264e-18
0.000113 -1.29047e-18
0.00011399999999999999 2.50173e-18
0.00011499999999999999 3.6238e-18
0.000116 -1.52709e-18
0.000117 -6.05098e-18
0.000118 -2.27378e-18
0.00011899999999999999 4.85518e-18
0.00011999999999999999 4.56647e-18
0.000121 -2.12205e-18
0.000122 -3.9892e-18
0.00012299999999999998 1.42757e-18
0.000124 4.0714e-18
0.000125 -7.89214e-19
0.000126 -4.70663e-18
0.000127 -1.37238e-18
0.000128 3.13796e-18
0.000129 2.49612e-18
0.00013 3.48762e-19
0.00013099999999999999 3.20032e-19
0.00013199999999999998 -1.98619e-18
0.000133 -7.32234e-18
0.000134 -5.72819e-18
0.000135 6.45675e-18
0.000136 1.44124e-17
0.000137 5.1318e-18
0.000138 -1.00245e-17
0.000139 -1.08766e-17
0.00014 1.08599e-18
0.00014099999999999998 7.78135e-18
0.00014199999999999998 5.18029e-18
0.000143 5.95663e-18
0.000144 1.13245e-17
0.000145 4.71593e-18
0.000146 -1.83995e-17
0.000147 -3.54672e-17
0.000148 -2.56462e-17
0.000149 4.18556e-19
0.00015 1.47499e-17
0.00015099999999999998 7.49657e-18
0.00015199999999999998 -6.10965e-18
0.000153 -9.67767e-18
0.000154 -2.31542e-18
0.000155 9.3977e-18
0.000156 2.39047e-17
0.000157 4.17193e-17
0.000158 5.43906e-17
0.000159 4.53546e-17
0.00015999999999999999 6.66743e-18
0.00016099999999999998 -4.85526e-17
0.00016199999999999998 -9.9099e-17
0.000163 -1.43283e-16
0.000164 -2.02923e-16
0.000165 -2.90295e-16
0.000166 -3.79673e-16
0.000167 -4.27107e-16
0.000168 -4.13797e-16
0.000169 -3.48371e-16
0.00016999999999999999 -2.2297e-16
0.00017099999999999998 6.33402e-18
0.00017199999999999998 3.75403e-16
0.000173 8.65582e-16
0.000174 1.43115e-15
0.000175 2.07183e-15
0.000176 2.84993e-15
0.000177 3.82754e-15
0.000178 5.01897e-15
0.000179 6.44137e-15
0.00017999999999999998 8.21631e-15
0.00018099999999999998 1.06113e-14
0.00018199999999999998 1.40034e-14
0.000183 1.88588e-14
0.000184 2.57955e-14
0.000185 3.56638e-14
0.000186 4.95441e-14
0.000187 6.86676e-14
0.000188 9.43747e-14
0.00018899999999999999 1.28169e-13
0.00018999999999999998 1.7177e-13
0.00019099999999999998 2.27032e-13
0.000192 2.9572e-13
0.000193 3.79316e-13
0.000194 4.78947e-13
0.000195 5.95376e-13
0.000196 7.28883e-13
0.000197 8.7902e-13
0.000198 1.04439e-12
0.00019899999999999999 1.22258e-12
0.00019999999999999998 1.41012e-12
0.00020099999999999998 1.60244e-12
0.000202 1.79369e-12
0.000203 1.97677e-12
0.000204 2.14351e-12
0.000205 2.28498e-12
0.000206 2.39153e-12
0.000207 2.45298e-12
0.000208 2.45873e-12
0.00020899999999999998 2.39831e-12
0.00020999999999999998 2.26182e-12
0.00021099999999999998 2.04034e-12
0.000212 1.72624e-12
0.000213 1.3135e-12
0.000214 7.98195e-13
0.000215 1.78922e-13
0.000216 -5.42963e-13
0.000217 -1.3632e-12
0.00021799999999999999 -2.27444e-12
0.00021899999999999998 -3.26592e-12
0.00021999999999999998 -4.32337e-12
0.00022099999999999998 -5.42912e-12
0.000222 -6.5625e-12
0.000223 -7.70008e-12
0.000224 -8.81596e-12
0.000225 -9.88213e-12
0.000226 -1.08692e-11
0.000227 -1.17471e-11
0.00022799999999999999 -1.24858e-11
0.00022899999999999998 -1.30565e-11
0.00022999999999999998 -1.3432e-11
0.00023099999999999998 -1.3588e-11
0.000232 -1.35042e-11
0.000233 -1.31648e-11
0.000234 -1.25596e-11
0.000235 -1.16844e-11
0.000236 -1.05416e-11
0.000237 -9.14134e-12
0.00023799999999999998 -7.50074e-12
0.00023899999999999998 -5.64452e-12
0.00023999999999999998 -3.60438e-12
0.00024099999999999998 -1.41868e-12
0.000242 8.68197e-13
0.000243 3.20671e-12
0.000244 5.54335e-12
0.000245 7.82193e-12
0.00024599999999999996 9.98489e-12
0.000247 1.19748e-11
0.000248 1.37361e-11
0.000249 1.52165e-11
0.00025 1.63685e-11
0.000251 1.71509e-11
0.000252 1.75301e-11
0.00025299999999999997 1.74812e-11
0.000254 1.69895e-11
0.00025499999999999996 1.60507e-11
0.000256 1.46721e-11
0.000257 1.28724e-11
0.000258 1.06817e-11
0.000259 8.14124e-12
0.00026 5.30268e-12
0.000261 2.22724e-12
0.00026199999999999997 -1.01562e-12
0.000263 -4.34967e-12
0.00026399999999999997 -7.69377e-12
0.000265 -1.09638e-11
0.000266 -1.40751e-11
0.000267 -1.69445e-11
0.000268 -1.94929e-11
0.000269 -2.16471e-11
0.00027 -2.33425e-11
0.000271 -2.45242e-11
0.000272 -2.51494e-11
0.00027299999999999997 -2.51887e-11
0.000274 -2.46272e-11
0.00027499999999999996 -2.3465e-11
0.000276 -2.17179e-11
0.000277 -1.94166e-11
0.000278 -1.66067e-11
0.000279 -1.33473e-11
0.00028 -9.70939e-12
0.000281 -5.77452e-12
0.00028199999999999997 -1.6326e-12
0.000283 2.62039e-12
0.00028399999999999996 6.88509e-12
0.000285 1.10614e-11
0.000286 1.50512e-11
0.000287 1.87608e-11
0.000288 2.21037e-11
0.000289 2.50028e-11
0.00029 2.73924e-11
0.00029099999999999997 2.92203e-11
0.000292 3.04484e-11
0.00029299999999999997 3.10546e-11
0.000294 3.1033e-11
0.00029499999999999996 3.03938e-11
0.000296 2.9163e-11
0.000297 2.73809e-11
0.000298 2.51017e-11
0.000299 2.23912e-11
0.0003 1.93252e-11
0.000301 1.59871e-11
0.00030199999999999997 1.24652e-11
0.000303 8.85076e-12
0.00030399999999999996 5.23498e-12
0.000305 1.70676e-12
0.000306 -1.64997e-12
0.000307 -4.75822e-12
0.000308 -7.54976e-12
0.000309 -9.96668e-12
0.00031 -1.19629e-11
0.00031099999999999997 -1.35051e-11
0.000312 -1.45735e-11
0.00031299999999999996 -1.51613e-11
0.000314 -1.52754e-11
0.00031499999999999996 -1.49352e-11
0.000316 -1.41722e-11
0.000317 -1.3029e-11
0.000318 -1.15576e-11
0.000319 -9.81762e-12
0.00031999999999999997 -7.87432e-12
0.000321 -5.79709e-12
0.00032199999999999997 -3.65713e-12
0.000323 -1.52531e-12
0.00032399999999999996 5.29905e-13
0.000325 2.44425e-12
0.000326 4.15938e-12
0.000327 5.62463e-12
0.000328 6.79855e-12
0.000329 7.65002e-12
0.00033 8.15882e-12
0.00033099999999999997 8.31597e-12
0.000332 8.1237e-12
0.00033299999999999996 7.59527e-12
0.000334 6.75418e-12
0.000335 5.63317e-12
0.000336 4.27283e-12
0.000337 2.72015e-12
0.000338 1.02694e-12
0.000339 -7.51905e-13
0.00033999999999999997 -2.56023e-12
0.000341 -4.3425e-12
0.00034199999999999996 -6.04562e-12
0.000343 -7.62051e-12
0.00034399999999999996 -9.02339e-12
0.000345 -1.0217e-11
0.000346 -1.11714e-11
0.000347 -1.18651e-11
0.000348 -1.2285e-11
0.00034899999999999997 -1.24267e-11
0.00035 -1.22942e-11
0.00035099999999999997 -1.18998e-11
0.000352 -1.12634e-11
0.00035299999999999996 -1.04111e-11
0.000354 -9.37447e-12
0.000355 -8.18885e-12
0.000356 -6.89243e-12
0.000357 -5.52479e-12
0.000358 -4.12547e-12
0.000359 -2.73256e-12
0.00035999999999999997 -1.3813e-12
0.000361 -1.02983e-13
0.00036199999999999996 1.07614e-12
0.000363 2.13557e-12
0.00036399999999999996 3.0608e-12
0.000365 3.84335e-12
0.000366 4.48059e-12
0.000367 4.97571e-12
0.000368 5.33753e-12
0.00036899999999999997 5.57985e-12
0.00037 5.72057e-12
0.00037099999999999996 5.78053e-12
0.000372 5.78238e-12
0.00037299999999999996 5.74944e-12
0.000374 5.70447e-12
0.000375 5.66868e-12
0.000376 5.66104e-12
0.000377 5.69768e-12
0.00037799999999999997 5.79115e-12
0.000379 5.94932e-12
0.00037999999999999997 6.17452e-12
0.000381 6.46331e-12
0.00038199999999999996 6.80669e-12
0.000383 7.19047e-12
0.000384 7.59544e-12
0.000385 7.99795e-12
0.000386 8.37092e-12
0.000387 8.68508e-12
0.000388 8.91015e-12
0.00038899999999999997 9.01598e-12
0.00039 8.97405e-12
0.00039099999999999996 8.75934e-12
0.000392 8.35212e-12
0.00039299999999999996 7.73904e-12
0.000394 6.91387e-12
0.000395 5.87807e-12
0.000396 4.6416e-12
0.000397 3.22325e-12
0.00039799999999999997 1.65028e-12
0.000399 -4.25993e-14
0.00039999999999999996 -1.81426e-12
0.000401 -3.6183e-12
0.00040199999999999996 -5.40434e-12
0.000403 -7.11995e-12
0.000404 -8.71265e-12
0.000405 -1.01317e-11
0.000406 -1.13295e-11
0.00040699999999999997 -1.22635e-11
0.000408 -1.28977e-11
0.00040899999999999997 -1.32044e-11
0.00041 -1.31654e-11
0.00041099999999999996 -1.27722e-11
0.000412 -1.2027e-11
0.00041299999999999996 -1.09426e-11
0.000414 -9.54287e-12
0.000415 -7.86233e-12
0.000416 -5.94476e-12
0.000417 -3.84224e-12
0.00041799999999999997 -1.61374e-12
0.000419 6.76497e-13
0.00041999999999999996 2.96095e-12
0.000421 5.17093e-12
0.00042199999999999996 7.23838e-12
0.000423 9.09773e-12
0.000424 1.0688e-11
0.000425 1.19554e-11
0.000426 1.28548e-11
0.00042699999999999997 1.33519e-11
0.000428 1.34234e-11
0.00042899999999999997 1.3058e-11
0.00043 1.22568e-11
0.00043099999999999996 1.10338e-11
0.000432 9.41511e-12
0.00043299999999999995 7.43909e-12
0.000434 5.15512e-12
0.000435 2.6229e-12
0.00043599999999999997 -8.91855e-14
0.000437 -2.90629e-12
0.00043799999999999997 -5.74938e-12
0.000439 -8.53726e-12
0.00043999999999999996 -1.11885e-11
0.000441 -1.36236e-11
0.00044199999999999996 -1.57677e-11
0.000443 -1.75528e-11
0.000444 -1.89203e-11
0.000445 -1.98224e-11
0.000446 -2.02239e-11
0.00044699999999999997 -2.01037e-11
0.000448 -1.94555e-11
0.00044899999999999996 -1.82883e-11
0.00045 -1.66254e-11
0.00045099999999999996 -1.45039e-11
0.000452 -1.19741e-11
0.000453 -9.09799e-12
0.000454 -5.94743e-12
0.000455 -2.60195e-12
0.00045599999999999997 8.53695e-13
0.000457 4.33183e-12
0.00045799999999999997 7.74407e-12
0.000459 1.10038e-11
0.00045999999999999996 1.40287e-11
0.000461 1.67423e-11
0.00046199999999999995 1.90759e-11
0.000463 2.09702e-11
0.000464 2.2377e-11
0.00046499999999999997 2.32608e-11
0.000466 2.35998e-11
0.00046699999999999997 2.33855e-11
0.000468 2.26235e-11
0.00046899999999999996 2.13324e-11
0.00047 1.95444e-11
0.00047099999999999996 1.73039e-11
0.000472 1.46666e-11
0.000473 1.16978e-11
0.000474 8.47125e-12
0.000475 5.06675e-12
0.00047599999999999997 1.56762e-12
0.000477 -1.94172e-12
0.00047799999999999996 -5.37789e-12
0.000479 -8.6602e-12
0.00047999999999999996 -1.17124e-11
0.000481 -1.44644e-11
0.00048199999999999995 -1.68546e-11
0.000483 -1.88307e-11
0.000484 -2.03511e-11
0.00048499999999999997 -2.13853e-11
0.000486 -2.19147e-11
0.00048699999999999997 -2.19331e-11
0.000488 -2.14464e-11
0.000489 -2.04718e-11
0.00049 -1.90379e-11
0.000491 -1.71844e-11
0.0004919999999999999 -1.49606e-11
0.000493 -1.2425e-11
0.000494 -9.64267e-12
0.000495 -6.68394e-12
0.000496 -3.62271e-12
0.0004969999999999999 -5.34742e-13
0.000498 2.50441e-12
0.000499 5.42165e-12
0.0005 8.14842e-12
0.0005009999999999999 1.06224e-11
0.000502 1.27892e-11
0.000503 1.46039e-11
0.000504 1.60322e-11
0.000505 1.70507e-11
0.0005059999999999999 1.7647e-11
0.000507 1.7819e-11
0.000508 1.75756e-11
0.000509 1.6936e-11
0.0005099999999999999 1.59291e-11
0.000511 1.45915e-11
0.000512 1.29663e-11
0.000513 1.11016e-11
0.000514 9.04939e-12
0.0005149999999999999 6.86411e-12
0.000516 4.60083e-12
0.000517 2.31412e-12
0.000518 5.70076e-14
0.0005189999999999999 -2.12026e-12
0.00052 -4.17187e-12
0.000521 -6.05778e-12
0.000522 -7.74431e-12
0.000523 -9.20424e-12
0.0005239999999999999 -1.04171e-11
0.000525 -1.13697e-11
0.000526 -1.20567e-11
0.000527 -1.24801e-11
0.0005279999999999999 -1.26492e-11
0.000529 -1.25796e-11
0.00053 -1.22926e-11
0.000531 -1.18141e-11
0.000532 -1.1174e-11
0.0005329999999999999 -1.04042e-11
0.000534 -9.53863e-12
0.000535 -8.61231e-12
0.000536 -7.66047e-12
0.0005369999999999999 -6.71748e-12
0.000538 -5.81553e-12
0.000539 -4.98366e-12
0.00054 -4.24717e-12
0.0005409999999999999 -3.627e-12
0.000542 -3.13901e-12
0.000543 -2.79356e-12
0.000544 -2.59548e-12
0.000545 -2.54423e-12
0.0005459999999999999 -2.6338e-12
0.000547 -2.85255e-12
0.000548 -3.18348e-12
0.000549 -3.60516e-12
0.0005499999999999999 -4.09284e-12
0.000551 -4.61938e-12
0.000552 -5.15622e-12
0.000553 -5.67433e-12
0.000554 -6.1453e-12
0.0005549999999999999 -6.54218e-12
0.000556 -6.83992e-12
0.000557 -7.01594e-12
0.000558 -7.05088e-12
0.0005589999999999999 -6.92931e-12
0.00056 -6.64019e-12
0.000561 -6.17686e-12
0.000562 -5.5369e-12
0.000563 -4.72227e-12
0.0005639999999999999 -3.73956e-12
0.000565 -2.60011e-12
0.000566 -1.31976e-12
0.000567 8.16455e-14
0.0005679999999999999 1.58048e-12
0.000569 3.14956e-12
0.00057 4.75872e-12
0.000571 6.37565e-12
0.000572 7.96684e-12
0.0005729999999999999 9.49815e-12
0.000574 1.09355e-11
0.000575 1.22461e-11
0.000576 1.33995e-11
0.0005769999999999999 1.43685e-11
0.000578 1.51302e-11
0.000579 1.56656e-11
0.00058 1.59603e-11
0.000581 1.60053e-11
0.0005819999999999999 1.57971e-11
0.000583 1.5338e-11
0.000584 1.46353e-11
0.000585 1.37017e-11
0.0005859999999999999 1.25546e-11
0.000587 1.12159e-11
0.000588 9.71177e-12
0.000589 8.07198e-12
0.0005899999999999999 6.32899e-12
0.0005909999999999999 4.5178e-12
0.000592 2.67529e-12
0.000593 8.39188e-13
0.000594 -9.53413e-13
0.0005949999999999999 -2.6672e-12
0.000596 -4.26922e-12
0.000597 -5.72927e-12
0.000598 -7.02062e-12
0.0005989999999999999 -8.12101e-12
0.0006 -9.01355e-12
0.000601 -9.68702e-12
0.000602 -1.0136e-11
0.000603 -1.03611e-11
0.0006039999999999999 -1.03683e-11
0.000605 -1.0169e-11
0.000606 -9.77849e-12
0.000607 -9.21501e-12
0.0006079999999999999 -8.49969e-12
0.000609 -7.65624e-12
0.00061 -6.71061e-12
0.000611 -5.68993e-12
0.000612 -4.6212e-12
0.0006129999999999999 -3.53032e-12
0.000614 -2.44156e-12
0.000615 -1.37717e-12
0.000616 -3.56893e-13
0.0006169999999999999 6.0245e-13
0.000618 1.48712e-12
0.000619 2.28654e-12
0.00062 2.99356e-12
0.000621 3.60493e-12
0.0006219999999999999 4.1215e-12
0.000623 4.54775e-12
0.000624 4.89085e-12
0.000625 5.15973e-12
0.0006259999999999999 5.36444e-12
0.000627 5.51566e-12
0.000628 5.62424e-12
0.000629 5.70074e-12
0.0006299999999999999 5.75488e-12
0.0006309999999999999 5.79491e-12
0.000632 5.82684e-12
0.000633 5.85393e-12
0.000634 5.87658e-12
0.0006349999999999999 5.89275e-12
0.000636 5.89848e-12
0.000637 5.88841e-12
0.000638 5.85611e-12
0.0006389999999999999 5.79424e-12
0.0006399999999999999 5.69472e-12
0.000641 5.54878e-12
0.000642 5.3473e-12
0.000643 5.08147e-12
0.0006439999999999999 4.74387e-12
0.000645 4.32943e-12
0.000646 3.83583e-12
0.000647 3.26342e-12
0.0006479999999999999 2.61524e-12
0.000649 1.89736e-12
0.00065 1.1192e-12
0.000651 2.93395e-13
0.000652 -5.64487e-13
0.0006529999999999999 -1.43614e-12
0.000654 -2.30067e-12
0.000655 -3.13531e-12
0.000656 -3.917e-12
0.0006569999999999999 -4.62393e-12
0.000658 -5.2366e-12
0.000659 -5.73819e-12
0.00066 -6.11506e-12
0.000661 -6.35757e-12
0.0006619999999999999 -6.46079e-12
0.000663 -6.42476e-12
0.000664 -6.2542e-12
0.000665 -5.95816e-12
0.0006659999999999999 -5.54974e-12
0.000667 -5.04567e-12
0.000668 -4.46543e-12
0.000669 -3.83003e-12
0.00067 -3.16114e-12
0.0006709999999999999 -2.48058e-12
0.000672 -1.81013e-12
0.000673 -1.17095e-12
0.000674 -5.82813e-13
0.0006749999999999999 -6.33641e-14
0.000676 3.72267e-13
0.000677 7.11882e-13
0.000678 9.46908e-13
0.0006789999999999999 1.0731e-12
0.0006799999999999999 1.09075e-12
0.000681 1.00427e-12
0.000682 8.2169e-13
0.000683 5.54533e-13
0.0006839999999999999 2.18037e-13
0.000685 -1.68804e-13
0.000686 -5.83943e-13
0.000687 -1.00366e-12
0.0006879999999999999 -1.40413e-12
0.0006889999999999999 -1.76278e-12
0.00069 -2.05936e-12
0.000691 -2.27703e-12
0.000692 -2.40319e-12
0.0006929999999999999 -2.4298e-12
0.000694 -2.3533e-12
0.000695 -2.1746e-12
0.000696 -1.8995e-12
0.0006969999999999999 -1.53902e-12
0.0006979999999999999 -1.10892e-12
0.000699 -6.28136e-13
0.0007 -1.17009e-13
0.000701 4.03875e-13
0.0007019999999999999 9.14219e-13
0.000703 1.39453e-12
0.000704 1.82695e-12
0.000705 2.19619e-12
0.0007059999999999999 2.49008e-12
0.000707 2.69994e-12
0.000708 2.82088e-12
0.000709 2.85225e-12
0.00071 2.79759e-12
0.0007109999999999999 2.664e-12
0.000712 2.46097e-12
0.000713 2.19968e-12
0.000714 1.89272e-12
0.0007149999999999999 1.55421e-12
0.000716 1.19939e-12
0.000717 8.4351e-13
0.000718 5.0076e-13
0.000719 1.83465e-13
0.0007199999999999999 -9.83724e-14
0.000721 -3.37519e-13
0.000722 -5.29851e-13
0.000723 -6.74262e-13
0.0007239999999999999 -7.72244e-13
0.000725 -8.27552e-13
0.000726 -8.46189e-13
0.000727 -8.36368e-13
0.0007279999999999999 -8.08194e-13
0.0007289999999999999 -7.73126e-13
0.00073 -7.43444e-13
0.000731 -7.31641e-13
0.000732 -7.49642e-13
0.0007329999999999999 -8.08051e-13
0.000734 -9.15746e-13
0.000735 -1.07974e-12
0.000736 -1.30484e-12
0.0007369999999999999 -1.59308e-12
0.0007379999999999999 -1.9431e-12
0.000739 -2.35016e-12
0.00074 -2.80637e-12
0.000741 -3.30074e-12
0.0007419999999999999 -3.81905e-12
0.000743 -4.34384e-12
0.000744 -4.85513e-12
0.000745 -5.33161e-12
0.0007459999999999999 -5.75179e-12
0.0007469999999999999 -6.09466e-12
0.000748 -6.34031e-12
0.000749 -6.47104e-12
0.00075 -6.47267e-12
0.0007509999999999999 -6.3354e-12
0.000752 -6.05407e-12
0.000753 -5.62816e-12
0.000754 -5.06236e-12
0.0007549999999999999 -4.36715e-12
0.0007559999999999999 -3.55867e-12
0.000757 -2.6577e-12
0.000758 -1.6885e-12
0.000759 -6.78245e-13
0.0007599999999999999 3.43325e-13
0.000761 1.34467e-12
0.000762 2.29394e-12
0.000763 3.16052e-12
0.0007639999999999999 3.91619e-12
0.000765 4.53593e-12
0.000766 4.99889e-12
0.000767 5.28956e-12
0.000768 5.39861e-12
0.0007689999999999999 5.32315e-12
0.00077 5.06662e-12
0.000771 4.63887e-12
0.000772 4.05645e-12
0.0007729999999999999 3.3426e-12
0.000774 2.52643e-12
0.000775 1.64155e-12
0.000776 7.2463e-13
0.0007769999999999999 -1.86058e-13
0.0007779999999999999 -1.05223e-12
0.000779 -1.83742e-12
0.00078 -2.50857e-12
0.000781 -3.03699e-12
0.0007819999999999999 -3.39934e-12
0.000783 -3.57887e-12
0.000784 -3.56696e-12
0.000785 -3.36392e-12
0.0007859999999999999 -2.9788e-12
0.0007869999999999999 -2.42857e-12
0.000788 -1.73733e-12
0.000789 -9.35497e-13
0.00079 -5.86348e-14
0.0007909999999999999 8.54282e-13
0.000792 1.76272e-12
0.000793 2.62619e-12
0.000794 3.40577e-12
0.0007949999999999999 4.06573e-12
0.0007959999999999999 4.57554e-12
0.000797 4.9115e-12
0.000798 5.05761e-12
0.000799 5.0058e-12
0.0007999999999999999 4.75602e-12
0.000801 4.31673e-12
0.000802 3.70535e-12
0.000803 2.94782e-12
0.0008039999999999999 2.07721e-12
0.0008049999999999999 1.13199e-12
0.000806 1.54554e-13
0.000807 -8.09937e-13
0.000808 -1.7152e-12
0.0008089999999999999 -2.51589e-12
0.00081 -3.16948e-12
0.000811 -3.63764e-12
0.000812 -3.88741e-12
0.0008129999999999999 -3.89275e-12
0.0008139999999999999 -3.63637e-12
0.000815 -3.11107e-12
0.000816 -2.3203e-12
0.0008169999999999999 -1.27809e-12
0.0008179999999999999 -8.96892e-15
0.000819 1.45237e-12
0.00082 3.06175e-12
0.000821 4.76683e-12
0.0008219999999999999 6.50862e-12
0.000823 8.22312e-12
0.000824 9.84331e-12
0.000825 1.13016e-11
0.0008259999999999999 1.25325e-11
0.0008269999999999999 1.34755e-11
0.000828 1.40773e-11
0.000829 1.42939e-11
0.00083 1.40932e-11
0.0008309999999999999 1.34568e-11
0.000832 1.23811e-11
0.000833 1.0877e-11
0.000834 8.97037e-12
0.0008349999999999999 6.70191e-12
0.0008359999999999999 4.12665e-12
0.000837 1.312e-12
0.000838 -1.66494e-12
0.000839 -4.71959e-12
0.0008399999999999999 -7.76174e-12
0.000841 -1.0698e-11
0.000842 -1.34352e-11
0.000843 -1.58845e-11
0.0008439999999999999 -1.79643e-11
0.0008449999999999999 -1.96028e-11
0.000846 -2.07393e-11
0.000847 -2.13273e-11
0.000848 -2.13366e-11
0.0008489999999999999 -2.07538e-11
0.00085 -1.95827e-11
0.000851 -1.78438e-11
0.000852 -1.5575e-11
0.0008529999999999999 -1.28314e-11
0.0008539999999999999 -9.68367e-12
0.000855 -6.21574e-12
0.000856 -2.52115e-12
0.000857 1.29903e-12
0.0008579999999999999 5.13851e-12
0.000859 8.88888e-12
0.00086 1.24435e-11
0.000861 1.57013e-11
0.0008619999999999999 1.85695e-11
0.0008629999999999999 2.09658e-11
0.000864 2.28209e-11
0.000865 2.40814e-11
0.0008659999999999999 2.47112e-11
0.0008669999999999999 2.46922e-11
0.000868 2.40237e-11
0.000869 2.27228e-11
0.00087 2.08239e-11
0.0008709999999999999 1.8378e-11
0.0008719999999999999 1.54504e-11
0.000873 1.21184e-11
0.000874 8.46909e-12
0.0008749999999999999 4.59687e-12
0.0008759999999999999 6.00725e-13
0.000877 -3.41871e-12
0.000878 -7.36172e-12
0.000879 -1.11317e-11
0.0008799999999999999 -1.46371e-11
0.000881 -1.77944e-11
0.000882 -2.05301e-11
0.000883 -2.27833e-11
0.0008839999999999999 -2.45064e-11
0.0008849999999999999 -2.56659e-11
0.000886 -2.62436e-11
0.000887 -2.62366e-11
0.000888 -2.56567e-11
0.0008889999999999999 -2.45293e-11
0.00089 -2.28927e-11
0.000891 -2.07966e-11
0.000892 -1.83016e-11
0.0008929999999999999 -1.54768e-11
0.0008939999999999999 -1.23969e-11
0.000895 -9.13983e-12
0.000896 -5.78445e-12
0.000897 -2.40885e-12
0.0008979999999999999 9.11643e-13
0.000899 4.1064e-12
0.0009 7.11093e-12
0.000901 9.86777e-12
0.0009019999999999999 1.23273e-11
0.0009029999999999999 1.44486e-11
0.000904 1.62006e-11
0.000905 1.75623e-11
0.000906 1.85223e-11
0.0009069999999999999 1.90779e-11
0.000908 1.92341e-11
0.000909 1.90032e-11
0.00091 1.84049e-11
0.0009109999999999999 1.74653e-11
0.0009119999999999999 1.62161e-11
0.000913 1.46939e-11
0.000914 1.29385e-11
0.0009149999999999999 1.09924e-11
0.0009159999999999999 8.89953e-12
0.000917 6.70469e-12
0.000918 4.45302e-12
0.000919 2.18967e-12
0.0009199999999999999 -4.08664e-14
0.0009209999999999999 -2.19564e-12
0.000922 -4.23403e-12
0.000923 -6.11862e-12
0.0009239999999999999 -7.81592e-12
0.0009249999999999999 -9.29701e-12
0.000926 -1.05375e-11
0.000927 -1.15174e-11
0.000928 -1.22213e-11
0.0009289999999999999 -1.26394e-11
0.0009299999999999999 -1.27685e-11
0.000931 -1.26129e-11
0.000932 -1.21832e-11
0.0009329999999999999 -1.14961e-11
0.0009339999999999999 -1.05734e-11
0.000935 -9.44235e-12
0.000936 -8.13502e-12
0.000937 -6.68727e-12
0.0009379999999999999 -5.13748e-12
0.000939 -3.52607e-12
0.00094 -1.89536e-12
0.000941 -2.88715e-13
0.0009419999999999999 1.25159e-12
0.0009429999999999999 2.6864e-12
0.000944 3.98052e-12
0.000945 5.10254e-12
0.000946 6.02506e-12
0.0009469999999999999 6.72593e-12
0.000948 7.18954e-12
0.000949 7.40716e-12
0.00095 7.37649e-12
0.0009509999999999999 7.10179e-12
0.0009519999999999999 6.59465e-12
0.000953 5.87446e-12
0.000954 4.9674e-12
0.0009549999999999999 3.90454e-12
0.0009559999999999999 2.72047e-12
0.000957 1.45311e-12
0.000958 1.43699e-13
0.000959 -1.16411e-12
0.0009599999999999999 -2.42634e-12
0.0009609999999999999 -3.60066e-12
0.000962 -4.64749e-12
0.000963 -5.53083e-12
0.0009639999999999999 -6.21941e-12
0.0009649999999999999 -6.68822e-12
0.000966 -6.9194e-12
0.000967 -6.90231e-12
0.000968 -6.63331e-12
0.0009689999999999999 -6.11591e-12
0.0009699999999999999 -5.36124e-12
0.000971 -4.38816e-12
0.000972 -3.22268e-12
0.0009729999999999999 -1.89686e-12
0.0009739999999999999 -4.47806e-13
0.000975 1.08347e-12
0.000976 2.65324e-12
0.000977 4.21633e-12
0.000978 5.72735e-12
0.000979 7.14174e-12
0.00098 8.41667e-12
0.0009809999999999999 9.51212e-12
0.000982 1.03921e-11
0.000983 1.10258e-11
0.0009839999999999998 1.13892e-11
0.000985 1.14661e-11
0.000986 1.12487e-11
0.000987 1.07374e-11
0.000988 9.94104e-12
0.0009889999999999999 8.87675e-12
0.00099 7.5697e-12
0.000991 6.05304e-12
0.000992 4.36701e-12
0.000993 2.5573e-12
0.0009939999999999999 6.73146e-13
0.000995 -1.23447e-12
0.000996 -3.11449e-12
0.000997 -4.91762e-12
0.000998 -6.59824e-12
0.0009989999999999999 -8.11578e-12
0.001 -9.43549e-12


==> tikzpictures/data/CDM_P1.dat <==
0.0 0.0
1e-06 2.42112e-44
2e-06 4.56956e-41
3e-06 1.43892e-39
4e-06 1.20595e-38
4.9999999999999996e-06 2.18806e-38
6e-06 2.8889e-38
7e-06 -1.05588e-38
8e-06 -1.57821e-36
9e-06 -6.42084e-36
9.999999999999999e-06 -5.32497e-36
1.1e-05 1.90705e-35
1.2e-05 3.25781e-35
1.3e-05 -1.32685e-35
1.4e-05 1.08819e-34
1.4999999999999999e-05 6.4769e-34
1.6e-05 8.17268e-34
1.7e-05 -1.26516e-34
1.8e-05 -1.57411e-34
1.8999999999999998e-05 1.61139e-33
1.9999999999999998e-05 7.08097e-34
2.1e-05 7.15914e-34
2.2e-05 1.11734e-32
2.3e-05 3.86405e-33
2.4e-05 -3.80732e-32
2.4999999999999998e-05 2.5416e-32
2.6e-05 2.39432e-31
2.7e-05 2.74381e-32
2.8e-05 -8.70008e-31
2.9e-05 -3.25255e-31
2.9999999999999997e-05 3.51196e-30
3.1e-05 4.13893e-30
3.2e-05 -8.69874e-30
3.2999999999999996e-05 -2.09797e-29
3.4e-05 8.97311e-30
3.5e-05 6.89922e-29
3.6e-05 2.79302e-29
3.7e-05 -1.74746e-28
3.7999999999999995e-05 -2.14179e-28
3.9e-05 3.10762e-28
3.9999999999999996e-05 8.12923e-28
4.1e-05 -1.82022e-28
4.2e-05 -2.21332e-27
4.2999999999999995e-05 -1.25802e-27
4.4e-05 4.42534e-27
4.4999999999999996e-05 6.50779e-27
4.6e-05 -5.07513e-27
4.7e-05 -1.88975e-26
4.8e-05 -4.41733e-27
4.9e-05 3.687e-26
4.9999999999999996e-05 4.0411e-26
5.1e-05 -4.04654e-26
5.2e-05 -1.15141e-25
5.3e-05 -2.22416e-26
5.4e-05 1.98413e-25
5.4999999999999995e-05 2.18628e-25
5.6e-05 -1.63586e-25
5.6999999999999996e-05 -5.40976e-25
5.8e-05 -2.10949e-25
5.9e-05 7.45055e-25
5.9999999999999995e-05 1.05995e-24
6.1e-05 -2.71354e-25
6.2e-05 -2.03308e-24
6.3e-05 -1.44294e-24
6.4e-05 1.99113e-24
6.5e-05 4.1309e-24
6.599999999999999e-05 5.54825e-25
6.7e-05 -5.90213e-24
6.8e-05 -5.93599e-24
6.9e-05 3.67243e-24
7e-05 1.1584e-23
7.099999999999999e-05 4.40241e-24
7.2e-05 -1.20482e-23
7.3e-05 -1.54463e-23
7.4e-05 2.62303e-24
7.5e-05 2.05951e-23
7.599999999999999e-05 1.40512e-23
7.7e-05 -1.00558e-23
7.8e-05 -2.35645e-23
7.9e-05 -1.46731e-23
7.999999999999999e-05 6.04029e-24
8.099999999999999e-05 2.88833e-23
8.2e-05 4.13554e-23
8.3e-05 9.74549e-24
8.4e-05 -7.46736e-23
8.499999999999999e-05 -1.19178e-22
8.599999999999999e-05 1.80791e-24
8.7e-05 2.22118e-22
8.8e-05 2.3644e-22
8.9e-05 -1.25674e-22
8.999999999999999e-05 -5.07858e-22
9.099999999999999e-05 -3.15301e-22
9.2e-05 4.38428e-22
9.3e-05 8.75522e-22
9.4e-05 2.55568e-22
9.499999999999999e-05 -8.8935e-22
9.6e-05 -1.17868e-21
9.7e-05 -9.97011e-23
9.8e-05 1.22779e-21
9.9e-05 1.36899e-21
9.999999999999999e-05 2.15946e-22
0.000101 -1.1586e-21
0.000102 -1.79489e-21
0.000103 -1.25355e-21
0.000104 6.89228e-22
0.00010499999999999999 3.28196e-21
0.000106 3.81662e-21
0.000107 -2.73243e-22
0.000108 -6.77504e-21
0.00010899999999999999 -8.19943e-21
0.00010999999999999999 4.06143e-22
0.000111 1.2755e-20
0.000112 1.45283e-20
0.000113 -8.5109e-22
0.00011399999999999999 -2.08462e-20
0.00011499999999999999 -2.32029e-20
0.000116 8.49049e-23
0.000117 2.9875e-20
0.000118 3.51946e-20
0.00011899999999999999 4.47659e-21
0.00011999999999999999 -3.83668e-20
0.000121 -5.17975e-20
0.000122 -1.54341e-20
0.00012299999999999998 4.50555e-20
0.000124 7.38258e-20
0.000125 3.44078e-20
0.000126 -4.87215e-20
0.000127 -1.00845e-19
0.000128 -6.21438e-20
0.000129 4.7281e-20
0.00013 1.30846e-19
0.00013099999999999999 9.91408e-20
0.00013199999999999998 -3.70369e-20
0.000133 -1.59502e-19
0.000134 -1.44474e-19
0.000135 1.33218e-20
0.000136 1.7848e-19
0.000137 1.92091e-19
0.000138 2.64037e-20
0.000139 -1.76054e-19
0.00014 -2.2863e-19
0.00014099999999999998 -7.70037e-20
0.00014199999999999998 1.45486e-19
0.000143 2.39326e-19
0.000144 1.21745e-19
0.000145 -9.91059e-20
0.000146 -2.2309e-19
0.000147 -1.38996e-19
0.000148 7.21721e-20
0.000149 2.06048e-19
0.00015 1.24838e-19
0.00015099999999999998 -9.96058e-20
0.00015199999999999998 -2.36988e-19
0.000153 -1.1917e-19
0.000154 1.73915e-19
0.000155 3.58858e-19
0.000156 2.05514e-19
0.000157 -2.22548e-19
0.000158 -5.70399e-19
0.000159 -4.64667e-19
0.00015999999999999999 1.35816e-19
0.00016099999999999998 8.02248e-19
0.00016199999999999998 9.04272e-19
0.000163 1.70201e-19
0.000164 -9.25542e-19
0.000165 -1.42094e-18
0.000166 -7.04798e-19
0.000167 7.96207e-19
0.000168 1.83414e-18
0.000169 1.39789e-18
0.00016999999999999999 -3.2012e-19
0.00017099999999999998 -1.97074e-18
0.00017199999999999998 -2.12525e-18
0.000173 -4.92151e-19
0.000174 1.7343e-18
0.000175 2.72857e-18
0.000176 1.50928e-18
0.000177 -1.11078e-18
0.000178 -3.01037e-18
0.000179 -2.49383e-18
0.00017999999999999998 1.42703e-19
0.00018099999999999998 2.7343e-18
0.00018199999999999998 3.11362e-18
0.000183 1.02537e-18
0.000184 -1.73136e-18
0.000185 -2.98733e-18
0.000186 -2.00598e-18
0.000187 1.90145e-19
0.000188 1.92847e-18
0.00018899999999999999 2.18316e-18
0.00018999999999999998 1.08499e-18
0.00019099999999999998 -4.02027e-19
0.000192 -1.23273e-18
0.000193 -1.04018e-18
0.000194 -3.89317e-19
0.000195 -1.47307e-19
0.000196 -4.44098e-19
0.000197 -4.54137e-19
0.000198 5.05447e-19
0.00019899999999999999 1.82749e-18
0.00019999999999999998 2.06262e-18
0.00020099999999999998 6.34836e-19
0.000202 -1.33869e-18
0.000203 -2.25178e-18
0.000204 -1.69384e-18
0.000205 -5.27157e-19
0.000206 3.98537e-19
0.000207 9.4245e-19
0.000208 1.16002e-18
0.00020899999999999998 9.41681e-19
0.00020999999999999998 5.22837e-19
0.00021099999999999998 5.92096e-19
0.000212 1.13678e-18
0.000213 7.15396e-19
0.000214 -1.9124e-18
0.000215 -5.30717e-18
0.000216 -5.76236e-18
0.000217 -1.19891e-18
0.00021799999999999999 5.79059e-18
0.00021899999999999998 9.7674e-18
0.00021999999999999998 7.43712e-18
0.00022099999999999998 4.16103e-19
0.000222 -6.60665e-18
0.000223 -9.53141e-18
0.000224 -6.93191e-18
0.000225 -3.65483e-19
0.000226 6.04648e-18
0.000227 7.48828e-18
0.00022799999999999999 2.31504e-18
0.00022899999999999998 -5.24481e-18
0.00022999999999999998 -7.94762e-18
0.00023099999999999998 -2.71482e-18
0.000232 5.58133e-18
0.000233 9.03567e-18
0.000234 5.42854e-18
0.000235 4.63764e-19
0.000236 5.75998e-19
0.000237 4.92694e-18
0.00023799999999999998 6.35165e-18
0.00023899999999999998 6.29289e-20
0.00023999999999999998 -1.04069e-17
0.00024099999999999998 -1.69289e-17
0.000242 -1.5645e-17
0.000243 -1.11024e-17
0.000244 -1.14888e-17
0.000245 -1.96842e-17
0.00024599999999999996 -2.80847e-17
0.000247 -2.2037e-17
0.000248 9.06047e-18
0.000249 6.00268e-17
0.00025 1.07939e-16
0.000251 1.25408e-16
0.000252 1.01022e-16
0.00025299999999999997 4.86524e-17
0.000254 -5.44007e-18
0.00025499999999999996 -4.72173e-17
0.000256 -8.6949e-17
0.000257 -1.45623e-16
0.000258 -2.28375e-16
0.000259 -3.10645e-16
0.00026 -3.49635e-16
0.000261 -3.09739e-16
0.00026199999999999997 -1.80548e-16
0.000263 2.37183e-17
0.00026399999999999997 2.77749e-16
0.000265 5.57364e-16
0.000266 8.39094e-16
0.000267 1.0866e-15
0.000268 1.23674e-15
0.000269 1.20355e-15
0.00027 9.07118e-16
0.000271 3.10702e-16
0.000272 -5.60479e-16
0.00027299999999999997 -1.62824e-15
0.000274 -2.77878e-15
0.00027499999999999996 -3.86385e-15
0.000276 -4.68731e-15
0.000277 -5.00559e-15
0.000278 -4.56572e-15
0.000279 -3.17232e-15
0.00028 -7.52008e-16
0.000281 2.60969e-15
0.00028199999999999997 6.66033e-15
0.000283 1.09868e-14
0.00028399999999999996 1.5023e-14
0.000285 1.80603e-14
0.000286 1.92805e-14
0.000287 1.78423e-14
0.000288 1.30435e-14
0.000289 4.53866e-15
0.00029 -7.44218e-15
0.00029099999999999997 -2.19306e-14
0.000292 -3.71219e-14
0.00029299999999999997 -5.03098e-14
0.000294 -5.78333e-14
0.00029499999999999996 -5.50645e-14
0.000296 -3.65038e-14
0.000297 3.9717e-15
0.000298 7.27101e-14
0.000299 1.75786e-13
0.0003 3.18456e-13
0.000301 5.04619e-13
0.00030199999999999997 7.36296e-13
0.000303 1.01315e-12
0.00030399999999999996 1.33204e-12
0.000305 1.68668e-12
0.000306 2.06742e-12
0.000307 2.46124e-12
0.000308 2.85202e-12
0.000309 3.22094e-12
0.00031 3.5472e-12
0.00031099999999999997 3.80873e-12
0.000312 3.98315e-12
0.00031299999999999996 4.04877e-12
0.000314 3.98561e-12
0.00031499999999999996 3.77641e-12
0.000316 3.40754e-12
0.000317 2.86984e-12
0.000318 2.15928e-12
0.000319 1.27755e-12
0.00031999999999999997 2.32321e-13
0.000321 -9.62685e-13
0.00032199999999999997 -2.28796e-12
0.000323 -3.71866e-12
0.00032399999999999996 -5.22521e-12
0.000325 -6.77405e-12
0.000326 -8.32842e-12
0.000327 -9.84933e-12
0.000328 -1.12966e-11
0.000329 -1.26299e-11
0.00033 -1.38102e-11
0.00033099999999999997 -1.48009e-11
0.000332 -1.55686e-11
0.00033299999999999996 -1.60842e-11
0.000334 -1.63237e-11
0.000335 -1.62687e-11
0.000336 -1.59073e-11
0.000337 -1.5234e-11
0.000338 -1.42509e-11
0.000339 -1.2967e-11
0.00033999999999999997 -1.13985e-11
0.000341 -9.56853e-12
0.00034199999999999996 -7.5063e-12
0.000343 -5.24692e-12
0.00034399999999999996 -2.83066e-12
0.000345 -3.02388e-13
0.000346 2.28916e-12
0.000347 4.89226e-12
0.000348 7.45326e-12
0.00034899999999999997 9.91769e-12
0.00035 1.22315e-11
0.00035099999999999997 1.43422e-11
0.000352 1.62002e-11
0.00035299999999999996 1.77597e-11
0.000354 1.89803e-11
0.000355 1.98284e-11
0.000356 2.02778e-11
0.000357 2.03118e-11
0.000358 1.99231e-11
0.000359 1.91148e-11
0.00035999999999999997 1.79005e-11
0.000361 1.6304e-11
0.00036199999999999996 1.4359e-11
0.000363 1.21083e-11
0.00036399999999999996 9.603e-12
0.000365 6.90066e-12
0.000366 4.06373e-12
0.000367 1.1575e-12
0.000368 -1.75196e-12
0.00036899999999999997 -4.59963e-12
0.00037 -7.32333e-12
0.00037099999999999996 -9.86525e-12
0.000372 -1.21734e-11
0.00037299999999999996 -1.42031e-11
0.000374 -1.59176e-11
0.000375 -1.72891e-11
0.000376 -1.82987e-11
0.000377 -1.89365e-11
0.00037799999999999997 -1.92009e-11
0.000379 -1.90983e-11
0.00037999999999999997 -1.86427e-11
0.000381 -1.78553e-11
0.00038199999999999996 -1.67631e-11
0.000383 -1.53985e-11
0.000384 -1.3798e-11
0.000385 -1.20007e-11
0.000386 -1.00476e-11
0.000387 -7.98076e-12
0.000388 -5.84211e-12
0.00038899999999999997 -3.67294e-12
0.00039 -1.51289e-12
0.00039099999999999996 6.00745e-13
0.000392 2.63375e-12
0.00039299999999999996 4.55539e-12
0.000394 6.33863e-12
0.000395 7.96034e-12
0.000396 9.40138e-12
0.000397 1.06467e-11
0.00039799999999999997 1.16853e-11
0.000399 1.25102e-11
0.00039999999999999996 1.31185e-11
0.000401 1.35111e-11
0.00040199999999999996 1.36925e-11
0.000403 1.36713e-11
0.000404 1.34598e-11
0.000405 1.3074e-11
0.000406 1.25335e-11
0.00040699999999999997 1.18605e-11
0.000408 1.10796e-11
0.00040899999999999997 1.02165e-11
0.00041 9.29767e-12
0.00041099999999999996 8.34902e-12
0.000412 7.39526e-12
0.00041299999999999996 6.45882e-12
0.000414 5.55877e-12
0.000415 4.71017e-12
0.000416 3.92362e-12
0.000417 3.20526e-12
0.00041799999999999997 2.55694e-12
0.000419 1.97667e-12
0.00041999999999999996 1.45932e-12
0.000421 9.97557e-13
0.00042199999999999996 5.82995e-13
0.000423 2.07221e-13
0.000424 -1.3718e-13
0.000425 -4.55766e-13
0.000426 -7.51562e-13
0.00042699999999999997 -1.02469e-12
0.000428 -1.2723e-12
0.00042899999999999997 -1.48887e-12
0.00043 -1.6667e-12
0.00043099999999999996 -1.79675e-12
0.000432 -1.86959e-12
0.00043299999999999995 -1.87649e-12
0.000434 -1.81024e-12
0.000435 -1.66601e-12
0.00043599999999999997 -1.44199e-12
0.000437 -1.14004e-12
0.00043799999999999997 -7.66131e-13
0.000439 -3.30576e-13
0.00043999999999999996 1.51964e-13
0.000441 6.62718e-13
0.00044199999999999996 1.17915e-12
0.000443 1.67548e-12
0.000444 2.12339e-12
0.000445 2.49314e-12
0.000446 2.75474e-12
0.00044699999999999997 2.87935e-12
0.000448 2.84059e-12
0.00044899999999999996 2.61573e-12
0.00045 2.1868e-12
0.00045099999999999996 1.54174e-12
0.000452 6.7552e-13
0.000453 -4.08933e-13
0.000454 -1.70015e-12
0.000455 -3.17814e-12
0.00045599999999999997 -4.81499e-12
0.000457 -6.57573e-12
0.00045799999999999997 -8.41933e-12
0.000459 -1.02998e-11
0.00045999999999999996 -1.21673e-11
0.000461 -1.39703e-11
0.00046199999999999995 -1.56567e-11
0.000463 -1.71768e-11
0.000464 -1.84841e-11
0.00046499999999999997 -1.95375e-11
0.000466 -2.03014e-11
0.00046699999999999997 -2.0747e-11
0.000468 -2.08524e-11
0.00046899999999999996 -2.06037e-11
0.00047 -1.99954e-11
0.00047099999999999996 -1.90303e-11
0.000472 -1.77197e-11
0.000473 -1.60822e-11
0.000474 -1.41434e-11
0.000475 -1.19352e-11
0.00047599999999999997 -9.49545e-12
0.000477 -6.86764e-12
0.00047799999999999996 -4.09982e-12
0.000479 -1.24341e-12
0.00047999999999999996 1.64818e-12
0.000481 4.52084e-12
0.00048199999999999995 7.32098e-12
0.000483 9.99652e-12
0.000484 1.24981e-11
0.00048499999999999997 1.47803e-11
0.000486 1.68029e-11
0.00048699999999999997 1.85325e-11
0.000488 1.99427e-11
0.000489 2.10152e-11
0.00049 2.17393e-11
0.000491 2.21128e-11
0.0004919999999999999 2.21419e-11
0.000493 2.18409e-11
0.000494 2.12328e-11
0.000495 2.03477e-11
0.000496 1.92225e-11
0.0004969999999999999 1.78993e-11
0.000498 1.64236e-11
0.000499 1.48435e-11
0.0005 1.32076e-11
0.0005009999999999999 1.15632e-11
0.000502 9.95501e-12
0.000503 8.42258e-12
0.000504 6.99882e-12
0.000505 5.70841e-12
0.0005059999999999999 4.56696e-12
0.000507 3.58074e-12
0.000508 2.74694e-12
0.000509 2.05428e-12
0.0005099999999999999 1.48417e-12
0.000511 1.01232e-12
0.000512 6.10582e-13
0.000513 2.48888e-13
0.000514 -1.02835e-13
0.0005149999999999999 -4.72747e-13
0.000516 -8.85276e-13
0.000517 -1.3596e-12
0.000518 -1.90865e-12
0.0005189999999999999 -2.53866e-12
0.00052 -3.24922e-12
0.000521 -4.03357e-12
0.000522 -4.87912e-12
0.000523 -5.76808e-12
0.0005239999999999999 -6.67848e-12
0.000525 -7.58541e-12
0.000526 -8.46238e-12
0.000527 -9.28257e-12
0.0005279999999999999 -1.00196e-11
0.000529 -1.0648e-11
0.00053 -1.11432e-11
0.000531 -1.14827e-11
0.000532 -1.16461e-11
0.0005329999999999999 -1.16168e-11
0.000534 -1.13824e-11
0.000535 -1.09353e-11
0.000536 -1.0273e-11
0.0005369999999999999 -9.39852e-12
0.000538 -8.32056e-12
0.000539 -7.05465e-12
0.00054 -5.6237e-12
0.0005409999999999999 -4.05794e-12
0.000542 -2.39388e-12
0.000543 -6.72831e-13
0.000544 1.06063e-12
0.000545 2.75975e-12
0.0005459999999999999 4.37651e-12
0.000547 5.86304e-12
0.000548 7.1736e-12
0.000549 8.2671e-12
0.0005499999999999999 9.10931e-12
0.000551 9.67438e-12
0.000552 9.94534e-12
0.000553 9.91394e-12
0.000554 9.58057e-12
0.0005549999999999999 8.95426e-12
0.000556 8.05298e-12
0.000557 6.90339e-12
0.000558 5.53997e-12
0.0005589999999999999 4.0034e-12
0.00056 2.3388e-12
0.000561 5.94252e-13
0.000562 -1.18021e-12
0.000563 -2.93358e-12
0.0005639999999999999 -4.61503e-12
0.000565 -6.17546e-12
0.000566 -7.56919e-12
0.000567 -8.75553e-12
0.0005679999999999999 -9.69987e-12
0.000569 -1.03742e-11
0.00057 -1.07575e-11
0.000571 -1.0836e-11
0.000572 -1.06035e-11
0.0005729999999999999 -1.00626e-11
0.000574 -9.2248e-12
0.000575 -8.11025e-12
0.000576 -6.7474e-12
0.0005769999999999999 -5.17173e-12
0.000578 -3.42443e-12
0.000579 -1.55119e-12
0.00058 3.99087e-13
0.000581 2.37561e-12
0.0005819999999999999 4.32716e-12
0.000583 6.20369e-12
0.000584 7.95793e-12
0.000585 9.54695e-12
0.0005859999999999999 1.09337e-11
0.000587 1.20883e-11
0.000588 1.2989e-11
0.000589 1.36228e-11
0.0005899999999999999 1.39855e-11
0.0005909999999999999 1.40805e-11
0.000592 1.39185e-11
0.000593 1.35156e-11
0.000594 1.28924e-11
0.0005949999999999999 1.20723e-11
0.000596 1.10805e-11
0.000597 9.94288e-12
0.000598 8.68498e-12
0.0005989999999999999 7.33103e-12
0.0006 5.90336e-12
0.000601 4.42183e-12
0.000602 2.90351e-12
0.000603 1.36281e-12
0.0006039999999999999 -1.8796e-13
0.000605 -1.73774e-12
0.000606 -3.27581e-12
0.000607 -4.79112e-12
0.0006079999999999999 -6.27182e-12
0.000609 -7.70532e-12
0.00061 -9.0786e-12
0.000611 -1.03787e-11
0.000612 -1.15928e-11
0.0006129999999999999 -1.27088e-11
0.000614 -1.37147e-11
0.000615 -1.45993e-11
0.000616 -1.53524e-11
0.0006169999999999999 -1.59652e-11
0.000618 -1.64302e-11
0.000619 -1.67415e-11
0.00062 -1.68942e-11
0.000621 -1.6885e-11
0.0006219999999999999 -1.67123e-11
0.000623 -1.63762e-11
0.000624 -1.58782e-11
0.000625 -1.52214e-11
0.0006259999999999999 -1.44093e-11
0.000627 -1.34466e-11
0.000628 -1.23398e-11
0.000629 -1.10983e-11
0.0006299999999999999 -9.73563e-12
0.0006309999999999999 -8.26894e-12
0.000632 -6.71887e-12
0.000633 -5.10834e-12
0.000634 -3.462e-12
0.0006349999999999999 -1.8059e-12
0.000636 -1.67304e-13
0.000637 1.42589e-12
0.000638 2.94634e-12
0.0006389999999999999 4.36881e-12
0.0006399999999999999 5.67154e-12
0.000641 6.83702e-12
0.000642 7.85198e-12
0.000643 8.70721e-12
0.0006439999999999999 9.3976e-12
0.000645 9.92241e-12
0.000646 1.02855e-11
0.000647 1.04952e-11
0.0006479999999999999 1.05629e-11
0.000649 1.05024e-11
0.00065 1.03284e-11
0.000651 1.00562e-11
0.000652 9.70203e-12
0.0006529999999999999 9.28291e-12
0.000654 8.81664e-12
0.000655 8.32073e-12
0.000656 7.8114e-12
0.0006569999999999999 7.30302e-12
0.000658 6.80817e-12
0.000659 6.3381e-12
0.00066 5.90302e-12
0.000661 5.51212e-12
0.0006619999999999999 5.17303e-12
0.000663 4.89127e-12
0.000664 4.66988e-12
0.000665 4.50955e-12
0.0006659999999999999 4.40899e-12
0.000667 4.36529e-12
0.000668 4.37415e-12
0.000669 4.4299e-12
0.00067 4.52547e-12
0.0006709999999999999 4.65246e-12
0.000672 4.80108e-12
0.000673 4.96036e-12
0.000674 5.11836e-12
0.0006749999999999999 5.26271e-12
0.000676 5.38116e-12
0.000677 5.46202e-12
0.000678 5.49453e-12
0.0006789999999999999 5.46895e-12
0.0006799999999999999 5.37668e-12
0.000681 5.21064e-12
0.000682 4.96559e-12
0.000683 4.63863e-12
0.0006839999999999999 4.22918e-12
0.000685 3.7387e-12
0.000686 3.17017e-12
0.000687 2.5277e-12
0.0006879999999999999 1.81625e-12
0.0006889999999999999 1.04142e-12
0.00069 2.0924e-13
0.000691 -6.74117e-13
0.000692 -1.6025e-12
0.0006929999999999999 -2.56991e-12
0.000694 -3.57041e-12
0.000695 -4.59787e-12
0.000696 -5.64559e-12
0.0006969999999999999 -6.70602e-12
0.0006979999999999999 -7.77061e-12
0.000699 -8.82983e-12
0.0007 -9.87308e-12
0.000701 -1.08885e-11
0.0007019999999999999 -1.18627e-11
0.000703 -1.27813e-11
0.000704 -1.36287e-11
0.000705 -1.4389e-11
0.0007059999999999999 -1.50463e-11
0.000707 -1.55854e-11
0.000708 -1.59919e-11
0.000709 -1.62528e-11
0.00071 -1.63569e-11
0.0007109999999999999 -1.62952e-11
0.000712 -1.60612e-11
0.000713 -1.56512e-11
0.000714 -1.5064e-11
0.0007149999999999999 -1.43008e-11
0.000716 -1.33654e-11
0.000717 -1.2265e-11
0.000718 -1.10101e-11
0.000719 -9.61497e-12
0.0007199999999999999 -8.09698e-12
0.000721 -6.47611e-12
0.000722 -4.77427e-12
0.000723 -3.01467e-12
0.0007239999999999999 -1.22157e-12
0.000725 5.79856e-13
0.000726 2.36374e-12
0.000727 4.10428e-12
0.0007279999999999999 5.77669e-12
0.0007289999999999999 7.35799e-12
0.00073 8.82727e-12
0.000731 1.01654e-11
0.000732 1.13552e-11
0.0007329999999999999 1.23814e-11
0.000734 1.32314e-11
0.000735 1.38956e-11
0.000736 1.43677e-11
0.0007369999999999999 1.46435e-11
0.0007379999999999999 1.47212e-11
0.000739 1.46009e-11
0.00074 1.4285e-11
0.000741 1.37796e-11
0.0007419999999999999 1.30948e-11
0.000743 1.22452e-11
0.000744 1.12492e-11
0.000745 1.01284e-11
0.0007459999999999999 8.9071e-12
0.0007469999999999999 7.61251e-12
0.000748 6.27497e-12
0.000749 4.92723e-12
0.00075 3.60309e-12
0.0007509999999999999 2.33543e-12
0.000752 1.1546e-12
0.000753 8.73563e-14
0.000754 -8.43405e-13
0.0007549999999999999 -1.61872e-12
0.0007559999999999999 -2.22399e-12
0.000757 -2.64996e-12
0.000758 -2.89378e-12
0.000759 -2.95941e-12
0.0007599999999999999 -2.85704e-12
0.000761 -2.60183e-12
0.000762 -2.21266e-12
0.000763 -1.71123e-12
0.0007639999999999999 -1.12173e-12
0.000765 -4.70637e-13
0.000766 2.1358e-13
0.000767 9.01322e-13
0.000768 1.56318e-12
0.0007689999999999999 2.1714e-12
0.00077 2.70119e-12
0.000771 3.13145e-12
0.000772 3.44498e-12
0.0007729999999999999 3.62831e-12
0.000774 3.67147e-12
0.000775 3.56811e-12
0.000776 3.31621e-12
0.0007769999999999999 2.91893e-12
0.0007779999999999999 2.38523e-12
0.000779 1.72969e-12
0.00078 9.71915e-13
0.000781 1.35368e-13
0.0007819999999999999 -7.53624e-13
0.000783 -1.66679e-12
0.000784 -2.57467e-12
0.000785 -3.44742e-12
0.0007859999999999999 -4.25589e-12
0.0007869999999999999 -4.97277e-12
0.000788 -5.57339e-12
0.000789 -6.03612e-12
0.00079 -6.34263e-12
0.0007909999999999999 -6.47855e-12
0.000792 -6.43446e-12
0.000793 -6.20683e-12
0.000794 -5.79819e-12
0.0007949999999999999 -5.21666e-12
0.0007959999999999999 -4.47496e-12
0.000797 -3.58922e-12
0.000798 -2.57817e-12
0.000799 -1.46294e-12
0.0007999999999999999 -2.67584e-13
0.000801 9.80218e-13
0.000802 2.24928e-12
0.000803 3.50597e-12
0.0008039999999999999 4.71584e-12
0.0008049999999999999 5.84502e-12
0.000806 6.86118e-12
0.000807 7.73426e-12
0.000808 8.43709e-12
0.0008089999999999999 8.94592e-12
0.00081 9.24087e-12
0.000811 9.30639e-12
0.000812 9.13178e-12
0.0008129999999999999 8.71156e-12
0.0008139999999999999 8.04577e-12
0.000815 7.14028e-12
0.000816 6.00741e-12
0.0008169999999999999 4.66655e-12
0.0008179999999999999 3.14404e-12
0.000819 1.47218e-12
0.00082 -3.12415e-13
0.000821 -2.17037e-12
0.0008219999999999999 -4.06051e-12
0.000823 -5.94045e-12
0.000824 -7.76728e-12
0.000825 -9.49854e-12
0.0008259999999999999 -1.10939e-11
0.0008269999999999999 -1.25169e-11
0.000828 -1.3737e-11
0.000829 -1.47296e-11
0.00083 -1.54761e-11
0.0008309999999999999 -1.59628e-11
0.000832 -1.61806e-11
0.000833 -1.61259e-11
0.000834 -1.58014e-11
0.0008349999999999999 -1.52166e-11
0.0008359999999999999 -1.43873e-11
0.000837 -1.33341e-11
0.000838 -1.20813e-11
0.000839 -1.06558e-11
0.0008399999999999999 -9.08691e-12
0.000841 -7.40588e-12
0.000842 -5.64526e-12
0.000843 -3.83783e-12
0.0008439999999999999 -2.01559e-12
0.0008449999999999999 -2.0918e-13
0.000846 1.5523e-12
0.000847 3.24123e-12
0.000848 4.83174e-12
0.0008489999999999999 6.3004e-12
0.00085 7.62735e-12
0.000851 8.797e-12
0.000852 9.79826e-12
0.0008529999999999999 1.06242e-11
0.0008539999999999999 1.12715e-11
0.000855 1.17402e-11
0.000856 1.20332e-11
0.000857 1.21564e-11
0.0008579999999999999 1.21188e-11
0.000859 1.19328e-11
0.00086 1.16135e-11
0.000861 1.11786e-11
0.0008619999999999999 1.06468e-11
0.0008629999999999999 1.00367e-11
0.000864 9.36672e-12
0.000865 8.65443e-12
0.0008659999999999999 7.91682e-12
0.0008669999999999999 7.16989e-12
0.000868 6.428e-12
0.000869 5.7029e-12
0.00087 5.0027e-12
0.0008709999999999999 4.33123e-12
0.0008719999999999999 3.68833e-12
0.000873 3.07088e-12
0.000874 2.47424e-12
0.0008749999999999999 1.89307e-12
0.0008759999999999999 1.32127e-12
0.000877 7.51383e-13
0.000878 1.74239e-13
0.000879 -4.20621e-13
0.0008799999999999999 -1.04362e-12
0.000881 -1.70356e-12
0.000882 -2.40658e-12
0.000883 -3.15594e-12
0.0008839999999999999 -3.9524e-12
0.0008849999999999999 -4.79442e-12
0.000886 -5.67785e-12
0.000887 -6.59549e-12
0.000888 -7.53701e-12
0.0008889999999999999 -8.48935e-12
0.00089 -9.43699e-12
0.000891 -1.0362e-11
0.000892 -1.1244e-11
0.0008929999999999999 -1.20608e-11
0.0008939999999999999 -1.27892e-11
0.000895 -1.34059e-11
0.000896 -1.38897e-11
0.000897 -1.4222e-11
0.0008979999999999999 -1.43882e-11
0.000899 -1.43778e-11
0.0009 -1.41828e-11
0.000901 -1.3797e-11
0.0009019999999999999 -1.32155e-11
0.0009029999999999999 -1.24354e-11
0.000904 -1.14583e-11
0.000905 -1.02906e-11
0.000906 -8.94488e-12
0.0009069999999999999 -7.43889e-12
0.000908 -5.79443e-12
0.000909 -4.03551e-12
0.00091 -2.18724e-12
0.0009109999999999999 -2.75899e-13
0.0009119999999999999 1.67046e-12
0.000913 3.62192e-12
0.000914 5.54743e-12
0.0009149999999999999 7.41597e-12
0.0009159999999999999 9.19731e-12
0.000917 1.08622e-11
0.000918 1.23824e-11
0.000919 1.37308e-11
0.0009199999999999999 1.48825e-11
0.0009209999999999999 1.58145e-11
0.000922 1.65069e-11
0.000923 1.69422e-11
0.0009239999999999999 1.71058e-11
0.0009249999999999999 1.69871e-11
0.000926 1.65801e-11
0.000927 1.5885e-11
0.000928 1.49093e-11
0.0009289999999999999 1.36672e-11
0.0009299999999999999 1.21788e-11
0.000931 1.04692e-11
0.000932 8.56802e-12
0.0009329999999999999 6.51072e-12
0.0009339999999999999 4.33866e-12
0.000935 2.09907e-12
0.000936 -1.56592e-13
0.000937 -2.37497e-12
0.0009379999999999999 -4.50295e-12
0.000939 -6.48936e-12
0.00094 -8.28642e-12
0.000941 -9.85153e-12
0.0009419999999999999 -1.1149e-11
0.0009429999999999999 -1.21511e-11
0.000944 -1.28384e-11
0.000945 -1.31999e-11
0.000946 -1.32323e-11
0.0009469999999999999 -1.29407e-11
0.000948 -1.23388e-11
0.000949 -1.14482e-11
0.00095 -1.02979e-11
0.0009509999999999999 -8.92344e-12
0.0009519999999999999 -7.36444e-12
0.000953 -5.66299e-12
0.000954 -3.86209e-12
0.0009549999999999999 -2.00502e-12
0.0009559999999999999 -1.34849e-13
0.000957 1.70682e-12
0.000958 3.48121e-12
0.000959 5.15317e-12
0.0009599999999999999 6.69096e-12
0.0009609999999999999 8.06639e-12
0.000962 9.25558e-12
0.000963 1.02401e-11
0.0009639999999999999 1.10071e-11
0.0009649999999999999 1.15492e-11
0.000966 1.18636e-11
0.000967 1.19517e-11
0.000968 1.18196e-11
0.0009689999999999999 1.14772e-11
0.0009699999999999999 1.09377e-11
0.000971 1.02177e-11
0.000972 9.3366e-12
0.0009729999999999999 8.31592e-12
0.0009739999999999999 7.17894e-12
0.000975 5.94989e-12
0.000976 4.6536e-12
0.000977 3.31472e-12
0.000978 1.95671e-12
0.000979 6.00824e-13
0.00098 -7.34465e-13
0.0009809999999999999 -2.03352e-12
0.000982 -3.28318e-12
0.000983 -4.47204e-12
0.0009839999999999998 -5.5895e-12
0.000985 -6.62535e-12
0.000986 -7.57005e-12
0.000987 -8.41553e-12
0.000988 -9.1555e-12
0.0009889999999999999 -9.78517e-12
0.00099 -1.03011e-11
0.000991 -1.07012e-11
0.000992 -1.09845e-11
0.000993 -1.11503e-11
0.0009939999999999999 -1.11978e-11
0.000995 -1.11253e-11
0.000996 -1.09313e-11
0.000997 -1.06151e-11
0.000998 -1.01768e-11
0.0009989999999999999 -9.61776e-12
0.001 -8.94021e-12


==> tikzpictures/data/CDM_P2.dat <==
0.0 0.0
1e-06 -3.80394e-31
2e-06 2.66033e-30
3e-06 7.60264e-31
4e-06 -5.67899e-29
4.9999999999999996e-06 2.50086e-28
6e-06 -4.04014e-28
7e-06 -6.47652e-28
8e-06 3.72202e-27
9e-06 -4.55148e-27
9.999999999999999e-06 -6.64158e-27
1.1e-05 2.37944e-26
1.2e-05 -1.00463e-26
1.3e-05 -4.96197e-26
1.4e-05 6.28148e-26
1.4999999999999999e-05 6.07902e-26
1.6e-05 -1.49502e-25
1.7e-05 -6.75198e-26
1.8e-05 2.82378e-25
1.8999999999999998e-05 1.28807e-25
1.9999999999999998e-05 -5.53717e-25
2.1e-05 -3.41484e-25
2.2e-05 1.11022e-24
2.3e-05 8.67547e-25
2.4e-05 -1.98056e-24
2.4999999999999998e-05 -2.08821e-24
2.6e-05 2.68456e-24
2.7e-05 4.71974e-24
2.8e-05 -1.46404e-24
2.9e-05 -9.32679e-24
2.9999999999999997e-05 -6.13817e-24
3.1e-05 1.35307e-23
3.2e-05 2.79473e-23
3.2999999999999996e-05 -4.14842e-24
3.4e-05 -6.71696e-23
3.5e-05 -5.23367e-23
3.6e-05 9.06074e-23
3.7e-05 1.92336e-22
3.7999999999999995e-05 2.2978e-23
3.9e-05 -3.51216e-22
3.9999999999999996e-05 -4.66185e-22
4.1e-05 1.60862e-22
4.2e-05 1.21771e-21
4.2999999999999995e-05 1.12013e-21
4.4e-05 -1.373e-21
4.4999999999999996e-05 -3.93265e-21
4.6e-05 -1.38e-21
4.7e-05 6.43506e-21
4.8e-05 9.37699e-21
4.9e-05 -2.29668e-21
4.9999999999999996e-05 -1.95261e-20
5.1e-05 -1.67805e-20
5.2e-05 1.59417e-20
5.3e-05 4.68061e-20
5.4e-05 2.56745e-20
5.4999999999999995e-05 -5.03717e-20
5.6e-05 -1.02142e-19
5.6999999999999996e-05 -3.46987e-20
5.8e-05 1.29294e-19
5.9e-05 2.08369e-19
5.9999999999999995e-05 3.53972e-20
6.1e-05 -2.88165e-19
6.2e-05 -3.91851e-19
6.3e-05 -2.07815e-20
6.4e-05 5.60038e-19
6.5e-05 6.89515e-19
6.599999999999999e-05 7.52172e-21
6.7e-05 -9.65947e-19
6.8e-05 -1.15165e-18
6.9e-05 -4.48297e-20
7e-05 1.47958e-18
7.099999999999999e-05 1.79687e-18
7.2e-05 2.40216e-19
7.3e-05 -1.92291e-18
7.4e-05 -2.55997e-18
7.5e-05 -8.33776e-19
7.599999999999999e-05 1.88374e-18
7.7e-05 3.29938e-18
7.8e-05 2.18941e-18
7.9e-05 -8.11742e-19
7.999999999999999e-05 -3.78184e-18
8.099999999999999e-05 -4.51371e-18
8.2e-05 -1.72053e-18
8.3e-05 3.51664e-18
8.4e-05 7.38489e-18
8.499999999999999e-05 5.76968e-18
8.599999999999999e-05 -1.61049e-18
8.7e-05 -9.52559e-18
8.8e-05 -1.08215e-17
8.9e-05 -2.84642e-18
8.999999999999999e-05 9.16175e-18
9.099999999999999e-05 1.54415e-17
9.2e-05 9.70917e-18
9.3e-05 -4.79859e-18
9.4e-05 -1.70086e-17
9.499999999999999e-05 -1.68523e-17
9.6e-05 -3.81688e-18
9.7e-05 1.25497e-17
9.8e-05 2.04264e-17
9.9e-05 1.45134e-17
9.999999999999999e-05 -1.08679e-18
0.000101 -1.64493e-17
0.000102 -2.20339e-17
0.000103 -1.40363e-17
0.000104 3.26602e-18
0.00010499999999999999 1.97021e-17
0.000106 2.52381e-17
0.000107 1.59189e-17
0.000108 -4.04645e-18
0.00010899999999999999 -2.42015e-17
0.00010999999999999999 -3.22184e-17
0.000111 -2.04279e-17
0.000112 7.26927e-18
0.000113 3.43614e-17
0.00011399999999999999 4.13553e-17
0.00011499999999999999 2.05958e-17
0.000116 -1.64006e-17
0.000117 -4.56922e-17
0.000118 -4.64516e-17
0.00011899999999999999 -1.52082e-17
0.00011999999999999999 2.92932e-17
0.000121 5.58607e-17
0.000122 4.3253e-17
0.00012299999999999998 -5.70148e-19
0.000124 -4.25015e-17
0.000125 -5.19013e-17
0.000126 -2.56815e-17
0.000127 1.34015e-17
0.000128 3.91441e-17
0.000129 3.93327e-17
0.00013 1.67019e-17
0.00013099999999999999 -1.62572e-17
0.00013199999999999998 -4.04379e-17
0.000133 -3.77104e-17
0.000134 -5.96214e-18
0.000135 3.32782e-17
0.000136 4.91718e-17
0.000137 2.77374e-17
0.000138 -1.6102e-17
0.000139 -5.11793e-17
0.00014 -5.28169e-17
0.00014099999999999998 -1.73344e-17
0.00014199999999999998 3.57257e-17
0.000143 7.1498e-17
0.000144 5.98778e-17
0.000145 2.07892e-18
0.000146 -6.13271e-17
0.000147 -8.06195e-17
0.000148 -4.2937e-17
0.000149 1.63629e-17
0.00015 5.18841e-17
0.00015099999999999998 5.01502e-17
0.00015199999999999998 2.84478e-17
0.000153 4.71825e-18
0.000154 -1.50407e-17
0.000155 -2.58399e-17
0.000156 -2.2677e-17
0.000157 -1.44652e-17
0.000158 -1.81199e-17
0.000159 -2.85273e-17
0.00015999999999999999 -1.46782e-17
0.00016099999999999998 3.5512e-17
0.00016199999999999998 8.22815e-17
0.000163 7.30611e-17
0.000164 9.81293e-18
0.000165 -5.01822e-17
0.000166 -6.4257e-17
0.000167 -4.80149e-17
0.000168 -3.71675e-17
0.000169 -3.12512e-17
0.00016999999999999999 -1.69018e-18
0.00017099999999999998 5.34303e-17
0.00017199999999999998 9.13748e-17
0.000173 7.22982e-17
0.000174 1.19983e-17
0.000175 -2.92772e-17
0.000176 -1.68416e-17
0.000177 8.59075e-18
0.000178 -2.71173e-17
0.000179 -1.26995e-16
0.00017999999999999998 -1.83372e-16
0.00018099999999999998 -8.46948e-17
0.00018199999999999998 1.33064e-16
0.000183 2.87633e-16
0.000184 2.36959e-16
0.000185 3.70068e-17
0.000186 -1.28454e-16
0.000187 -1.56916e-16
0.000188 -1.10134e-16
0.00018899999999999999 -8.81485e-17
0.00018999999999999998 -8.97334e-17
0.00019099999999999998 -4.24356e-17
0.000192 6.88697e-17
0.000193 1.64419e-16
0.000194 1.60797e-16
0.000195 6.26191e-17
0.000196 -4.35586e-17
0.000197 -6.9501e-17
0.000198 -8.09724e-18
0.00019899999999999999 4.51928e-17
0.00019999999999999998 -2.10157e-17
0.00020099999999999998 -1.84731e-16
0.000202 -2.56345e-16
0.000203 -7.42909e-17
0.000204 2.58693e-16
0.000205 4.32398e-16
0.000206 2.76434e-16
0.000207 -3.66377e-17
0.000208 -2.26902e-16
0.00020899999999999998 -2.65693e-16
0.00020999999999999998 -3.39582e-16
0.00021099999999999998 -4.75836e-16
0.000212 -4.17161e-16
0.000213 1.7935e-17
0.000214 6.05691e-16
0.000215 9.30745e-16
0.000216 8.56954e-16
0.000217 5.91738e-16
0.00021799999999999999 3.10019e-16
0.00021899999999999998 -5.16245e-17
0.00021999999999999998 -5.60891e-16
0.00022099999999999998 -1.07084e-15
0.000222 -1.38454e-15
0.000223 -1.47508e-15
0.000224 -1.3575e-15
0.000225 -8.81312e-16
0.000226 8.61346e-17
0.000227 1.31128e-15
0.00022799999999999999 2.30187e-15
0.00022899999999999998 2.80205e-15
0.00022999999999999998 2.92735e-15
0.00023099999999999998 2.73077e-15
0.000232 1.93827e-15
0.000233 3.54734e-16
0.000234 -1.66911e-15
0.000235 -3.48514e-15
0.000236 -4.77541e-15
0.000237 -5.61289e-15
0.00023799999999999998 -5.91636e-15
0.00023899999999999998 -5.23191e-15
0.00023999999999999998 -3.23864e-15
0.00024099999999999998 -2.1279e-16
0.000242 3.23001e-15
0.000243 6.64734e-15
0.000244 9.74839e-15
0.000245 1.20105e-14
0.00024599999999999996 1.27011e-14
0.000247 1.13592e-14
0.000248 8.03469e-15
0.000249 3.03315e-15
0.00025 -3.28362e-15
0.000251 -1.0309e-14
0.000252 -1.70591e-14
0.00025299999999999997 -2.24764e-14
0.000254 -2.57873e-14
0.00025499999999999996 -2.64364e-14
0.000256 -2.38606e-14
0.000257 -1.76254e-14
0.000258 -7.8049e-15
0.000259 4.90234e-15
0.00026 1.93098e-14
0.000261 3.37202e-14
0.00026199999999999997 4.58416e-14
0.000263 5.31994e-14
0.00026399999999999997 5.39885e-14
0.000265 4.75257e-14
0.000266 3.39849e-14
0.000267 1.42596e-14
0.000268 -9.37088e-15
0.000269 -3.25214e-14
0.00027 -4.90539e-14
0.000271 -5.21388e-14
0.000272 -3.46259e-14
0.00027299999999999997 1.14226e-14
0.000274 9.45617e-14
0.00027499999999999996 2.22467e-13
0.000276 4.0053e-13
0.000277 6.3193e-13
0.000278 9.18253e-13
0.000279 1.25884e-12
0.00028 1.64917e-12
0.000281 2.08028e-12
0.00028199999999999997 2.53982e-12
0.000283 3.0129e-12
0.00028399999999999996 3.48163e-12
0.000285 3.9245e-12
0.000286 4.31746e-12
0.000287 4.63574e-12
0.000288 4.85493e-12
0.000289 4.95111e-12
0.00029 4.90167e-12
0.00029099999999999997 4.68687e-12
0.000292 4.29091e-12
0.00029299999999999997 3.70208e-12
0.000294 2.91317e-12
0.00029499999999999996 1.92302e-12
0.000296 7.3766e-13
0.000297 -6.30168e-13
0.000298 -2.162e-12
0.000299 -3.83361e-12
0.0003 -5.61427e-12
0.000301 -7.46717e-12
0.00030199999999999997 -9.35129e-12
0.000303 -1.1223e-11
0.00030399999999999996 -1.30367e-11
0.000305 -1.47456e-11
0.000306 -1.63033e-11
0.000307 -1.7666e-11
0.000308 -1.8793e-11
0.000309 -1.96473e-11
0.00031 -2.01964e-11
0.00031099999999999997 -2.04151e-11
0.000312 -2.02863e-11
0.00031299999999999996 -1.98003e-11
0.000314 -1.89547e-11
0.00031499999999999996 -1.77556e-11
0.000316 -1.62187e-11
0.000317 -1.43686e-11
0.000318 -1.22379e-11
0.000319 -9.86694e-12
0.00031999999999999997 -7.30277e-12
0.000321 -4.59817e-12
0.00032199999999999997 -1.80916e-12
0.000323 1.0062e-12
0.00032399999999999996 3.78821e-12
0.000325 6.47693e-12
0.000326 9.01577e-12
0.000327 1.13547e-11
0.000328 1.34511e-11
0.000329 1.52699e-11
0.00033 1.67843e-11
0.00033099999999999997 1.79789e-11
0.000332 1.88505e-11
0.00033299999999999996 1.94077e-11
0.000334 1.96691e-11
0.000335 1.9662e-11
0.000336 1.94222e-11
0.000337 1.89902e-11
0.000338 1.84088e-11
0.000339 1.77207e-11
0.00033999999999999997 1.69678e-11
0.000341 1.61878e-11
0.00034199999999999996 1.54106e-11
0.000343 1.4655e-11
0.00034399999999999996 1.39289e-11
0.000345 1.32291e-11
0.000346 1.25425e-11
0.000347 1.18448e-11
0.000348 1.11025e-11
0.00034899999999999997 1.02743e-11
0.00035 9.31437e-12
0.00035099999999999997 8.17561e-12
0.000352 6.81311e-12
0.00035299999999999996 5.18817e-12
0.000354 3.271e-12
0.000355 1.04274e-12
0.000356 -1.50239e-12
0.000357 -4.3549e-12
0.000358 -7.48902e-12
0.000359 -1.08631e-11
0.00035999999999999997 -1.44202e-11
0.000361 -1.80879e-11
0.00036199999999999996 -2.17805e-11
0.000363 -2.54035e-11
0.00036399999999999996 -2.88574e-11
0.000365 -3.20413e-11
0.000366 -3.48534e-11
0.000367 -3.71941e-11
0.000368 -3.8972e-11
0.00036899999999999997 -4.01085e-11
0.00037 -4.05396e-11
0.00037099999999999996 -4.02169e-11
0.000372 -3.91091e-11
0.00037299999999999996 -3.72056e-11
0.000374 -3.45174e-11
0.000375 -3.10766e-11
0.000376 -2.69343e-11
0.000377 -2.21612e-11
0.00037799999999999997 -1.68475e-11
0.000379 -1.11004e-11
0.00037999999999999997 -5.04024e-12
0.000381 1.20286e-12
0.00038199999999999996 7.49078e-12
0.000383 1.36808e-11
0.000384 1.96309e-11
0.000385 2.52056e-11
0.000386 3.02783e-11
0.000387 3.47344e-11
0.000388 3.84746e-11
0.00038899999999999997 4.14196e-11
0.00039 4.35133e-11
0.00039099999999999996 4.47233e-11
0.000392 4.50407e-11
0.00039299999999999996 4.448e-11
0.000394 4.30793e-11
0.000395 4.08982e-11
0.000396 3.80155e-11
0.000397 3.45269e-11
0.00039799999999999997 3.0542e-11
0.000399 2.618e-11
0.00039999999999999996 2.15646e-11
0.000401 1.68199e-11
0.00040199999999999996 1.20681e-11
0.000403 7.42694e-12
0.000404 3.00573e-12
0.000405 -1.09853e-12
0.000406 -4.80354e-12
0.00040699999999999997 -8.04252e-12
0.000408 -1.0765e-11
0.00040899999999999997 -1.29379e-11
0.00041 -1.45457e-11
0.00041099999999999996 -1.55899e-11
0.000412 -1.6088e-11
0.00041299999999999996 -1.60728e-11
0.000414 -1.55918e-11
0.000415 -1.47047e-11
0.000416 -1.34801e-11
0.000417 -1.19909e-11
0.00041799999999999997 -1.03122e-11
0.000419 -8.51924e-12
0.00041999999999999996 -6.6853e-12
0.000421 -4.87862e-12
0.00042199999999999996 -3.15887e-12
0.000423 -1.57483e-12
0.000424 -1.6349e-13
0.000425 1.04941e-12
0.000426 2.04842e-12
0.00042699999999999997 2.82829e-12
0.000428 3.39462e-12
0.00042899999999999997 3.76398e-12
0.00043 3.96185e-12
0.00043099999999999996 4.0185e-12
0.000432 3.96514e-12
0.00043299999999999995 3.83188e-12
0.000434 3.6471e-12
0.000435 3.4368e-12
0.00043599999999999997 3.2235e-12
0.000437 3.02517e-12
0.00043799999999999997 2.85422e-12
0.000439 2.71592e-12
0.00043999999999999996 2.60748e-12
0.000441 2.5193e-12
0.00044199999999999996 2.43837e-12
0.000443 2.35134e-12
0.000444 2.24518e-12
0.000445 2.10599e-12
0.000446 1.91821e-12
0.00044699999999999997 1.66528e-12
0.000448 1.33106e-12
0.00044899999999999996 9.01685e-13
0.00045 3.67092e-13
0.00045099999999999996 -2.78399e-13
0.000452 -1.03722e-12
0.000453 -1.91012e-12
0.000454 -2.89605e-12
0.000455 -3.98999e-12
0.00045599999999999997 -5.18089e-12
0.000457 -6.45195e-12
0.00045799999999999997 -7.78286e-12
0.000459 -9.15143e-12
0.00045999999999999996 -1.0533e-11
0.000461 -1.18989e-11
0.00046199999999999995 -1.32155e-11
0.000463 -1.44454e-11
0.000464 -1.55506e-11
0.00046499999999999997 -1.64938e-11
0.000466 -1.72407e-11
0.00046699999999999997 -1.77596e-11
0.000468 -1.80213e-11
0.00046899999999999996 -1.79996e-11
0.00047 -1.76729e-11
0.00047099999999999996 -1.70268e-11
0.000472 -1.60551e-11
0.000473 -1.47611e-11
0.000474 -1.31566e-11
0.000475 -1.12612e-11
0.00047599999999999997 -9.10042e-12
0.000477 -6.70519e-12
0.00047799999999999996 -4.11253e-12
0.000479 -1.36657e-12
0.00047999999999999996 1.48267e-12
0.000481 4.38242e-12
0.00048199999999999995 7.27979e-12
0.000483 1.01219e-11
0.000484 1.28545e-11
0.00048499999999999997 1.54228e-11
0.000486 1.77738e-11
0.00048699999999999997 1.98597e-11
0.000488 2.16391e-11
0.000489 2.30753e-11
0.00049 2.41356e-11
0.000491 2.47925e-11
0.0004919999999999999 2.50265e-11
0.000493 2.48286e-11
0.000494 2.42004e-11
0.000495 2.31537e-11
0.000496 2.17094e-11
0.0004969999999999999 1.98971e-11
0.000498 1.77548e-11
0.000499 1.53274e-11
0.0005 1.26669e-11
0.0005009999999999999 9.83185e-12
0.000502 6.88524e-12
0.000503 3.89186e-12
0.000504 9.1518e-13
0.000505 -1.98361e-12
0.0005059999999999999 -4.74582e-12
0.000507 -7.31722e-12
0.000508 -9.65138e-12
0.000509 -1.17113e-11
0.0005099999999999999 -1.34675e-11
0.000511 -1.48971e-11
0.000512 -1.59846e-11
0.000513 -1.67252e-11
0.000514 -1.71235e-11
0.0005149999999999999 -1.71894e-11
0.000516 -1.69369e-11
0.000517 -1.63865e-11
0.000518 -1.55666e-11
0.0005189999999999999 -1.45105e-11
0.00052 -1.3251e-11
0.000521 -1.18202e-11
0.000522 -1.02526e-11
0.000523 -8.5866e-12
0.0005239999999999999 -6.85981e-12
0.000525 -5.1051e-12
0.000526 -3.35107e-12
0.000527 -1.62541e-12
0.0005279999999999999 4.44149e-14
0.000529 1.63376e-12
0.00053 3.12255e-12
0.000531 4.49431e-12
0.000532 5.73508e-12
0.0005329999999999999 6.83419e-12
0.000534 7.785e-12
0.000535 8.58354e-12
0.000536 9.22683e-12
0.0005369999999999999 9.713e-12
0.000538 1.00426e-11
0.000539 1.02187e-11
0.00054 1.02465e-11
0.0005409999999999999 1.01336e-11
0.000542 9.89033e-12
0.000543 9.52754e-12
0.000544 9.05416e-12
0.000545 8.47689e-12
0.0005459999999999999 7.80306e-12
0.000547 7.04309e-12
0.000548 6.2101e-12
0.000549 5.31815e-12
0.0005499999999999999 4.381e-12
0.000551 3.41113e-12
0.000552 2.41893e-12
0.000553 1.41326e-12
0.000554 4.0349e-13
0.0005549999999999999 -6.00074e-13
0.000556 -1.58913e-12
0.000557 -2.5604e-12
0.000558 -3.51421e-12
0.0005589999999999999 -4.45029e-12
0.00056 -5.36636e-12
0.000561 -6.26097e-12
0.000562 -7.13497e-12
0.000563 -7.98798e-12
0.0005639999999999999 -8.81423e-12
0.000565 -9.60336e-12
0.000566 -1.03445e-11
0.000567 -1.10274e-11
0.0005679999999999999 -1.1639e-11
0.000569 -1.21621e-11
0.00057 -1.25787e-11
0.000571 -1.28735e-11
0.000572 -1.30329e-11
0.0005729999999999999 -1.3043e-11
0.000574 -1.28907e-11
0.000575 -1.25685e-11
0.000576 -1.20772e-11
0.0005769999999999999 -1.14217e-11
0.000578 -1.06069e-11
0.000579 -9.63768e-12
0.00058 -8.52314e-12
0.000581 -7.27936e-12
0.0005819999999999999 -5.9272e-12
0.000583 -4.48776e-12
0.000584 -2.97967e-12
0.000585 -1.41954e-12
0.0005859999999999999 1.76357e-13
0.000587 1.79095e-12
0.000588 3.40573e-12
0.000589 5.00088e-12
0.0005899999999999999 6.55616e-12
0.0005909999999999999 8.05222e-12
0.000592 9.47067e-12
0.000593 1.0793e-11
0.000594 1.19996e-11
0.0005949999999999999 1.30708e-11
0.000596 1.39877e-11
0.000597 1.47331e-11
0.000598 1.52927e-11
0.0005989999999999999 1.56546e-11
0.0006 1.58097e-11
0.000601 1.57511e-11
0.000602 1.54748e-11
0.000603 1.49826e-11
0.0006039999999999999 1.42825e-11
0.000605 1.33881e-11
0.000606 1.23157e-11
0.000607 1.10843e-11
0.0006079999999999999 9.71798e-12
0.000609 8.24631e-12
0.00061 6.70283e-12
0.000611 5.12223e-12
0.000612 3.53952e-12
0.0006129999999999999 1.99017e-12
0.000614 5.08359e-13
0.000615 -8.76317e-13
0.000616 -2.14001e-12
0.0006169999999999999 -3.26217e-12
0.000618 -4.22339e-12
0.000619 -5.0076e-12
0.00062 -5.60619e-12
0.000621 -6.01786e-12
0.0006219999999999999 -6.24415e-12
0.000623 -6.28714e-12
0.000624 -6.15344e-12
0.000625 -5.85869e-12
0.0006259999999999999 -5.42547e-12
0.000627 -4.87696e-12
0.000628 -4.23492e-12
0.000629 -3.52437e-12
0.0006299999999999999 -2.77682e-12
0.0006309999999999999 -2.02642e-12
0.000632 -1.30432e-12
0.000633 -6.39061e-13
0.000634 -6.104e-14
0.0006349999999999999 3.97645e-13
0.000636 7.09652e-13
0.000637 8.57352e-13
0.000638 8.312e-13
0.0006389999999999999 6.26171e-13
0.0006399999999999999 2.42209e-13
0.000641 -3.13002e-13
0.000642 -1.02383e-12
0.000643 -1.86852e-12
0.0006439999999999999 -2.81928e-12
0.000645 -3.8412e-12
0.000646 -4.89421e-12
0.000647 -5.93795e-12
0.0006479999999999999 -6.93471e-12
0.000649 -7.84844e-12
0.00065 -8.64336e-12
0.000651 -9.28559e-12
0.000652 -9.74638e-12
0.0006529999999999999 -1.00039e-11
0.000654 -1.00437e-11
0.000655 -9.85843e-12
0.000656 -9.44756e-12
0.0006569999999999999 -8.81608e-12
0.000658 -7.97364e-12
0.000659 -6.93551e-12
0.00066 -5.72414e-12
0.000661 -4.3696e-12
0.0006619999999999999 -2.90898e-12
0.000663 -1.38554e-12
0.000664 1.53092e-13
0.000665 1.65893e-12
0.0006659999999999999 3.08752e-12
0.000667 4.39808e-12
0.000668 5.55066e-12
0.000669 6.50561e-12
0.00067 7.22869e-12
0.0006709999999999999 7.69691e-12
0.000672 7.89938e-12
0.000673 7.83449e-12
0.000674 7.5097e-12
0.0006749999999999999 6.94437e-12
0.000676 6.16936e-12
0.000677 5.22083e-12
0.000678 4.13456e-12
0.0006789999999999999 2.94746e-12
0.0006799999999999999 1.70274e-12
0.000681 4.50093e-13
0.000682 -7.60639e-13
0.000683 -1.88521e-12
0.0006839999999999999 -2.8854e-12
0.000685 -3.72728e-12
0.000686 -4.38211e-12
0.000687 -4.82844e-12
0.0006879999999999999 -5.05159e-12
0.0006889999999999999 -5.04115e-12
0.00069 -4.79065e-12
0.000691 -4.30007e-12
0.000692 -3.57707e-12
0.0006929999999999999 -2.63563e-12
0.000694 -1.4948e-12
0.000695 -1.79719e-13
0.000696 1.27815e-12
0.0006969999999999999 2.84373e-12
0.0006979999999999999 4.48102e-12
0.000699 6.15237e-12
0.0007 7.81641e-12
0.000701 9.42882e-12
0.0007019999999999999 1.09457e-11
0.000703 1.23256e-11
0.000704 1.35299e-11
0.000705 1.45246e-11
0.0007059999999999999 1.52832e-11
0.000707 1.57873e-11
0.000708 1.60222e-11
0.000709 1.59751e-11
0.00071 1.56372e-11
0.0007109999999999999 1.50078e-11
0.000712 1.40942e-11
0.000713 1.29095e-11
0.000714 1.14722e-11
0.0007149999999999999 9.80811e-12
0.000716 7.95139e-12
0.000717 5.94156e-12
0.000718 3.82116e-12
0.000719 1.63598e-12
0.0007199999999999999 -5.64964e-13
0.000721 -2.73267e-12
0.000722 -4.82189e-12
0.000723 -6.79091e-12
0.0007239999999999999 -8.59909e-12
0.000725 -1.02082e-11
0.000726 -1.1588e-11
0.000727 -1.272e-11
0.0007279999999999999 -1.3594e-11
0.0007289999999999999 -1.42041e-11
0.00073 -1.45489e-11
0.000731 -1.46358e-11
0.000732 -1.44824e-11
0.0007329999999999999 -1.41116e-11
0.000734 -1.35504e-11
0.000735 -1.28321e-11
0.000736 -1.19994e-11
0.0007369999999999999 -1.10992e-11
0.0007379999999999999 -1.01746e-11
0.000739 -9.26211e-12
0.00074 -8.39477e-12
0.000741 -7.60372e-12
0.0007419999999999999 -6.91346e-12
0.000743 -6.3373e-12
0.000744 -5.87957e-12
0.000745 -5.54026e-12
0.0007459999999999999 -5.31404e-12
0.0007469999999999999 -5.18444e-12
0.000748 -5.12279e-12
0.000749 -5.09535e-12
0.00075 -5.07091e-12
0.0007509999999999999 -5.02124e-12
0.000752 -4.9176e-12
0.000753 -4.73092e-12
0.000754 -4.43621e-12
0.0007549999999999999 -4.01612e-12
0.0007559999999999999 -3.46227e-12
0.000757 -2.77718e-12
0.000758 -1.97682e-12
0.000759 -1.09003e-12
0.0007599999999999999 -1.53775e-13
0.000761 7.91199e-13
0.000762 1.70106e-12
0.000763 2.5284e-12
0.0007639999999999999 3.2239e-12
0.000765 3.73959e-12
0.000766 4.0315e-12
0.000767 4.06231e-12
0.000768 3.80518e-12
0.0007689999999999999 3.24664e-12
0.00077 2.38592e-12
0.000771 1.23253e-12
0.000772 -1.93916e-13
0.0007729999999999999 -1.86185e-12
0.000774 -3.72832e-12
0.000775 -5.74242e-12
0.000776 -7.84665e-12
0.0007769999999999999 -9.97473e-12
0.0007779999999999999 -1.20518e-11
0.000779 -1.40013e-11
0.00078 -1.57524e-11
0.000781 -1.72385e-11
0.0007819999999999999 -1.83917e-11
0.000783 -1.91445e-11
0.000784 -1.94408e-11
0.000785 -1.92432e-11
0.0007859999999999999 -1.85298e-11
0.0007869999999999999 -1.72869e-11
0.000788 -1.55115e-11
0.000789 -1.32193e-11
0.00079 -1.04471e-11
0.0007909999999999999 -7.24514e-12
0.000792 -3.67251e-12
0.000793 1.99962e-13
0.000794 4.28565e-12
0.0007949999999999999 8.48653e-12
0.0007959999999999999 1.27026e-11
0.000797 1.68363e-11
0.000798 2.07919e-11
0.000799 2.44763e-11
0.0007999999999999999 2.7806e-11
0.000801 3.07121e-11
0.000802 3.31399e-11
0.000803 3.50468e-11
0.0008039999999999999 3.64014e-11
0.0008049999999999999 3.71839e-11
0.000806 3.73853e-11
0.000807 3.70082e-11
0.000808 3.60721e-11
0.0008089999999999999 3.46152e-11
0.00081 3.26876e-11
0.000811 3.03423e-11
0.000812 2.76344e-11
0.0008129999999999999 2.46275e-11
0.0008139999999999999 2.13945e-11
0.000815 1.80095e-11
0.000816 1.45391e-11
0.0008169999999999999 1.10421e-11
0.0008179999999999999 7.57326e-12
0.000819 4.18201e-12
0.00082 9.08153e-13
0.000821 -2.21982e-12
0.0008219999999999999 -5.18344e-12
0.000823 -7.97572e-12
0.000824 -1.06036e-11
0.000825 -1.30837e-11
0.0008259999999999999 -1.54322e-11
0.0008269999999999999 -1.76596e-11
0.000828 -1.97747e-11
0.000829 -2.17904e-11
0.00083 -2.37193e-11
0.0008309999999999999 -2.55654e-11
0.000832 -2.73218e-11
0.000833 -2.89743e-11
0.000834 -3.04992e-11
0.0008349999999999999 -3.18589e-11
0.0008359999999999999 -3.30011e-11
0.000837 -3.387e-11
0.000838 -3.44144e-11
0.000839 -3.4586e-11
0.0008399999999999999 -3.43339e-11
0.000841 -3.36096e-11
0.000842 -3.23784e-11
0.000843 -3.06257e-11
0.0008439999999999999 -2.83509e-11
0.0008449999999999999 -2.55631e-11
0.000846 -2.22849e-11
0.000847 -1.85576e-11
0.000848 -1.4442e-11
0.0008489999999999999 -1.00138e-11
0.00085 -5.36215e-12
0.000851 -5.87859e-13
0.000852 4.20203e-12
0.0008529999999999999 8.90161e-12
0.0008539999999999999 1.34067e-11
0.000855 1.76099e-11
0.000856 2.14022e-11
0.000857 2.46848e-11
0.0008579999999999999 2.73807e-11
0.000859 2.94357e-11
0.00086 3.08108e-11
0.000861 3.14808e-11
0.0008619999999999999 3.144e-11
0.0008629999999999999 3.07063e-11
0.000864 2.93188e-11
0.000865 2.73347e-11
0.0008659999999999999 2.48279e-11
0.0008669999999999999 2.18863e-11
0.000868 1.86037e-11
0.000869 1.50746e-11
0.00087 1.13976e-11
0.0008709999999999999 7.67893e-12
0.0008719999999999999 4.02894e-12
0.000873 5.52242e-13
0.000874 -2.65576e-12
0.0008749999999999999 -5.50712e-12
0.0008759999999999999 -7.92366e-12
0.000877 -9.84456e-12
0.000878 -1.12288e-11
0.000879 -1.20488e-11
0.0008799999999999999 -1.22882e-11
0.000881 -1.19516e-11
0.000882 -1.10742e-11
0.000883 -9.71731e-12
0.0008839999999999999 -7.95339e-12
0.0008849999999999999 -5.86068e-12
0.000886 -3.53125e-12
0.000887 -1.07492e-12
0.000888 1.39129e-12
0.0008889999999999999 3.75678e-12
0.00089 5.91923e-12
0.000891 7.77944e-12
0.000892 9.24393e-12
0.0008929999999999999 1.0236e-11
0.0008939999999999999 1.07027e-11
0.000895 1.06117e-11
0.000896 9.94741e-12
0.000897 8.71381e-12
0.0008979999999999999 6.9383e-12
0.000899 4.67014e-12
0.0009 1.9755e-12
0.000901 -1.06437e-12
0.0009019999999999999 -4.35304e-12
0.0009029999999999999 -7.78174e-12
0.000904 -1.12339e-11
0.000905 -1.45862e-11
0.000906 -1.77089e-11
0.0009069999999999999 -2.04723e-11
0.000908 -2.27588e-11
0.000909 -2.44701e-11
0.00091 -2.55257e-11
0.0009109999999999999 -2.58607e-11
0.0009119999999999999 -2.54301e-11
0.000913 -2.42173e-11
0.000914 -2.22339e-11
0.0009149999999999999 -1.95142e-11
0.0009159999999999999 -1.61129e-11
0.000917 -1.21095e-11
0.000918 -7.61037e-12
0.000919 -2.7411e-12
0.0009199999999999999 2.36558e-12
0.0009209999999999999 7.57561e-12
0.000922 1.27528e-11
0.000923 1.77602e-11
0.0009239999999999999 2.24653e-11
0.0009249999999999999 2.67437e-11
0.000926 3.04766e-11
0.000927 3.35519e-11
0.000928 3.58722e-11
0.0009289999999999999 3.73647e-11
0.0009299999999999999 3.79826e-11
0.000931 3.77015e-11
0.000932 3.65189e-11
0.0009329999999999999 3.44574e-11
0.0009339999999999999 3.15657e-11
0.000935 2.7917e-11
0.000936 2.36059e-11
0.000937 1.87479e-11
0.0009379999999999999 1.34765e-11
0.000939 7.93699e-12
0.00094 2.28082e-12
0.000941 -3.33875e-12
0.0009419999999999999 -8.7708e-12
0.0009429999999999999 -1.38728e-11
0.000944 -1.85155e-11
0.000945 -2.25842e-11
0.000946 -2.59803e-11
0.0009469999999999999 -2.86267e-11
0.000948 -3.04716e-11
0.000949 -3.14877e-11
0.00095 -3.16683e-11
0.0009509999999999999 -3.1027e-11
0.0009519999999999999 -2.96027e-11
0.000953 -2.74603e-11
0.000954 -2.4684e-11
0.0009549999999999999 -2.1369e-11
0.0009559999999999999 -1.76187e-11
0.000957 -1.3547e-11
0.000958 -9.27615e-12
0.000959 -4.9313e-12
0.0009599999999999999 -6.34869e-13
0.0009609999999999999 3.49423e-12
0.000962 7.34138e-12
0.000963 1.08004e-11
0.0009639999999999999 1.37773e-11
0.0009649999999999999 1.61895e-11
0.000966 1.79647e-11
0.000967 1.90469e-11
0.000968 1.94071e-11
0.0009689999999999999 1.90452e-11
0.0009699999999999999 1.7981e-11
0.000971 1.62451e-11
0.000972 1.38812e-11
0.0009729999999999999 1.09543e-11
0.0009739999999999999 7.55124e-12
0.000975 3.77347e-12
0.000976 -2.68424e-13
0.000977 -4.45413e-12
0.000978 -8.655e-12
0.000979 -1.27411e-11
0.00098 -1.65858e-11
0.0009809999999999999 -2.00634e-11
0.000982 -2.30476e-11
0.000983 -2.5422e-11
0.0009839999999999998 -2.70931e-11
0.000985 -2.79929e-11
0.000986 -2.80714e-11
0.000987 -2.7294e-11
0.000988 -2.56503e-11
0.0009889999999999999 -2.31605e-11
0.00099 -1.98731e-11
0.000991 -1.58597e-11
0.000992 -1.12154e-11
0.000993 -6.05577e-12
0.0009939999999999999 -5.07416e-13
0.000995 5.30287e-12
0.000996 1.12473e-11
0.000997 1.71895e-11
0.000998 2.29848e-11
0.0009989999999999999 2.84927e-11
0.001 3.35877e-11


==> tikzpictures/data/CDM_P3.dat <==
0.0 0.0
1e-06 -1.98872e-27
2e-06 -1.14181e-26
3e-06 5.67632e-26
4e-06 -4.99165e-26
4.9999999999999996e-06 -1.86427e-25
6e-06 1.04659e-24
7e-06 -3.39311e-25
8e-06 -3.75549e-24
9e-06 7.17135e-24
9.999999999999999e-06 1.01683e-23
1.1e-05 -2.8169e-23
1.2e-05 -1.38564e-23
1.3e-05 8.7755e-23
1.4e-05 2.23324e-23
1.4999999999999999e-05 -2.06731e-22
1.6e-05 -5.31003e-23
1.7e-05 4.20904e-22
1.8e-05 2.20493e-22
1.8999999999999998e-05 -6.67587e-22
1.9999999999999998e-05 -7.49602e-22
2.1e-05 6.07725e-22
2.2e-05 1.9307e-21
2.3e-05 8.3181e-22
2.4e-05 -3.42759e-21
2.4999999999999998e-05 -5.63583e-21
2.6e-05 2.6652e-21
2.7e-05 1.54365e-20
2.8e-05 7.31072e-21
2.9e-05 -2.64447e-20
2.9999999999999997e-05 -3.66381e-20
3.1e-05 2.03528e-20
3.2e-05 8.59937e-20
3.2999999999999996e-05 3.97827e-20
3.4e-05 -1.16777e-19
3.5e-05 -1.84232e-19
3.6e-05 2.12297e-20
3.7e-05 3.53903e-19
3.7999999999999995e-05 3.40969e-19
3.9e-05 -2.86353e-19
3.9999999999999996e-05 -9.45965e-19
4.1e-05 -4.70618e-19
4.2e-05 1.26423e-18
4.2999999999999995e-05 2.14617e-18
4.4e-05 -1.25597e-19
4.4999999999999996e-05 -3.86884e-18
4.6e-05 -3.51247e-18
4.7e-05 3.03676e-18
4.8e-05 8.52924e-18
4.9e-05 3.39229e-18
4.9999999999999996e-05 -9.72951e-18
5.1e-05 -1.45176e-17
5.2e-05 -1.24664e-19
5.3e-05 2.07728e-17
5.4e-05 2.13642e-17
5.4999999999999995e-05 -7.25619e-18
5.6e-05 -3.74166e-17
5.6999999999999996e-05 -2.87723e-17
5.8e-05 2.13082e-17
5.9e-05 5.97194e-17
5.9999999999999995e-05 3.16928e-17
6.1e-05 -4.28467e-17
6.2e-05 -7.67619e-17
6.3e-05 -2.26802e-17
6.4e-05 5.643e-17
6.5e-05 6.62538e-17
6.599999999999999e-05 9.29118e-18
6.7e-05 -2.88755e-17
6.8e-05 -1.65739e-17
6.9e-05 -1.63324e-17
7e-05 -5.885e-17
7.099999999999999e-05 -6.24513e-17
7.2e-05 4.69415e-17
7.3e-05 1.85414e-16
7.4e-05 1.72279e-16
7.5e-05 -5.19397e-17
7.599999999999999e-05 -3.16113e-16
7.7e-05 -3.46035e-16
7.8e-05 -2.37893e-17
7.9e-05 4.3183e-16
7.999999999999999e-05 5.77372e-16
8.099999999999999e-05 1.7223e-16
8.2e-05 -4.73601e-16
8.3e-05 -7.37353e-16
8.4e-05 -3.56008e-16
8.499999999999999e-05 2.90768e-16
8.599999999999999e-05 6.60424e-16
8.7e-05 5.92458e-16
8.8e-05 2.19214e-16
8.9e-05 -3.52665e-16
8.999999999999999e-05 -8.99322e-16
9.099999999999999e-05 -8.76321e-16
9.2e-05 3.16639e-17
9.3e-05 1.15119e-15
9.4e-05 1.26551e-15
9.499999999999999e-05 1.04735e-16
9.6e-05 -1.13069e-15
9.7e-05 -1.15368e-15
9.8e-05 -1.06329e-16
9.9e-05 7.89372e-16
9.999999999999999e-05 7.83223e-16
0.000101 2.05293e-16
0.000102 -3.14869e-16
0.000103 -5.54162e-16
0.000104 -5.20157e-16
0.00010499999999999999 -1.63841e-16
0.000106 4.17819e-16
0.000107 8.29876e-16
0.000108 7.16774e-16
0.00010899999999999999 1.00341e-16
0.00010999999999999999 -6.9461e-16
0.000111 -1.21508e-15
0.000112 -1.00372e-15
0.000113 1.78249e-18
0.00011399999999999999 1.08749e-15
0.00011499999999999999 1.29797e-15
0.000116 5.77672e-16
0.000117 -1.37899e-16
0.000118 -2.28347e-16
0.00011899999999999999 -1.60232e-16
0.00011999999999999999 -5.32572e-16
0.000121 -1.00892e-15
0.000122 -8.71396e-16
0.00012299999999999998 -1.7095e-16
0.000124 4.20177e-16
0.000125 6.42172e-16
0.000126 8.4179e-16
0.000127 1.22331e-15
0.000128 1.4356e-15
0.000129 9.1595e-16
0.00013 -5.62956e-16
0.00013099999999999999 -2.44414e-15
0.00013199999999999998 -3.35844e-15
0.000133 -2.19302e-15
0.000134 3.43256e-16
0.000135 1.96668e-15
0.000136 1.47302e-15
0.000137 4.61154e-16
0.000138 1.1733e-15
0.000139 3.11073e-15
0.00014 3.49842e-15
0.00014099999999999998 1.16198e-15
0.00014199999999999998 -1.93762e-15
0.000143 -3.69002e-15
0.000144 -4.50152e-15
0.000145 -5.57185e-15
0.000146 -5.89147e-15
0.000147 -3.08117e-15
0.000148 2.89236e-15
0.000149 8.59606e-15
0.00015 1.04549e-14
0.00015099999999999998 8.30891e-15
0.00015199999999999998 4.83416e-15
0.000153 1.89412e-15
0.000154 -1.31506e-15
0.000155 -6.02604e-15
0.000156 -1.08939e-14
0.000157 -1.27444e-14
0.000158 -1.0329e-14
0.000159 -5.82444e-15
0.00015999999999999999 -1.93111e-15
0.00016099999999999998 1.20803e-15
0.00016199999999999998 5.09865e-15
0.000163 9.99895e-15
0.000164 1.44338e-14
0.000165 1.69669e-14
0.000166 1.68717e-14
0.000167 1.34049e-14
0.000168 6.22357e-15
0.000169 -3.24627e-15
0.00016999999999999999 -1.23878e-14
0.00017099999999999998 -1.97769e-14
0.00017199999999999998 -2.56966e-14
0.000173 -2.99224e-14
0.000174 -3.05971e-14
0.000175 -2.62855e-14
0.000176 -1.79292e-14
0.000177 -7.56294e-15
0.000178 4.06077e-15
0.000179 1.73499e-14
0.00017999999999999998 3.19554e-14
0.00018099999999999998 4.60872e-14
0.00018199999999999998 5.725e-14
0.000183 6.25662e-14
0.000184 5.89321e-14
0.000185 4.45337e-14
0.000186 2.08321e-14
0.000187 -7.4222e-15
0.000188 -3.42579e-14
0.00018899999999999999 -5.43567e-14
0.00018999999999999998 -6.32151e-14
0.00019099999999999998 -5.59059e-14
0.000192 -2.56307e-14
0.000193 3.62922e-14
0.000194 1.38118e-13
0.000195 2.84917e-13
0.000196 4.78402e-13
0.000197 7.18868e-13
0.000198 1.00547e-12
0.00019899999999999999 1.33404e-12
0.00019999999999999998 1.69617e-12
0.00020099999999999998 2.08143e-12
0.000202 2.47842e-12
0.000203 2.87191e-12
0.000204 3.24066e-12
0.000205 3.56124e-12
0.000206 3.81336e-12
0.000207 3.97906e-12
0.000208 4.03752e-12
0.00020899999999999998 3.96536e-12
0.00020999999999999998 3.7438e-12
0.00021099999999999998 3.36257e-12
0.000212 2.81568e-12
0.000213 2.09803e-12
0.000214 1.2098e-12
0.000215 1.61564e-13
0.000216 -1.02892e-12
0.000217 -2.34289e-12
0.00021799999999999999 -3.75944e-12
0.00021899999999999998 -5.24942e-12
0.00021999999999999998 -6.77582e-12
0.00022099999999999998 -8.30143e-12
0.000222 -9.79263e-12
0.000223 -1.12145e-11
0.000224 -1.25269e-11
0.000225 -1.36889e-11
0.000226 -1.46648e-11
0.000227 -1.54229e-11
0.00022799999999999999 -1.59309e-11
0.00022899999999999998 -1.61584e-11
0.00022999999999999998 -1.60833e-11
0.00023099999999999998 -1.5693e-11
0.000232 -1.49784e-11
0.000233 -1.393e-11
0.000234 -1.25445e-11
0.000235 -1.0832e-11
0.000236 -8.81567e-12
0.000237 -6.52665e-12
0.00023799999999999998 -4.00199e-12
0.00023899999999999998 -1.28759e-12
0.00023999999999999998 1.55942e-12
0.00024099999999999998 4.47236e-12
0.000242 7.37827e-12
0.000243 1.01996e-11
0.000244 1.28551e-11
0.000245 1.52633e-11
0.00024599999999999996 1.73463e-11
0.000247 1.90336e-11
0.000248 2.02634e-11
0.000249 2.09842e-11
0.00025 2.11578e-11
0.000251 2.07622e-11
0.000252 1.97924e-11
0.00025299999999999997 1.82591e-11
0.000254 1.61883e-11
0.00025499999999999996 1.3621e-11
0.000256 1.06123e-11
0.000257 7.23101e-12
0.000258 3.56023e-12
0.000259 -3.02639e-13
0.00026 -4.25152e-12
0.000261 -8.17982e-12
0.00026199999999999997 -1.19847e-11
0.000263 -1.5566e-11
0.00026399999999999997 -1.88251e-11
0.000265 -2.16694e-11
0.000266 -2.40181e-11
0.000267 -2.58055e-11
0.000268 -2.69818e-11
0.000269 -2.75144e-11
0.00027 -2.73897e-11
0.000271 -2.6612e-11
0.000272 -2.52007e-11
0.00027299999999999997 -2.31896e-11
0.000274 -2.06274e-11
0.00027499999999999996 -1.75781e-11
0.000276 -1.41179e-11
0.000277 -1.03323e-11
0.000278 -6.31414e-12
0.000279 -2.16087e-12
0.00028 2.02804e-12
0.000281 6.15363e-12
0.00028199999999999997 1.01206e-11
0.000283 1.38416e-11
0.00028399999999999996 1.72385e-11
0.000285 2.02411e-11
0.000286 2.27872e-11
0.000287 2.48281e-11
0.000288 2.63336e-11
0.000289 2.72901e-11
0.00029 2.76959e-11
0.00029099999999999997 2.75615e-11
0.000292 2.69133e-11
0.00029299999999999997 2.57923e-11
0.000294 2.42467e-11
0.00029499999999999996 2.23304e-11
0.000296 2.0106e-11
0.000297 1.76455e-11
0.000298 1.50226e-11
0.000299 1.23066e-11
0.0003 9.56359e-12
0.000301 6.85941e-12
0.00030199999999999997 4.25693e-12
0.000303 1.80972e-12
0.00030399999999999996 -4.38266e-13
0.000305 -2.44866e-12
0.000306 -4.18898e-12
0.000307 -5.63741e-12
0.000308 -6.784e-12
0.000309 -7.62673e-12
0.00031 -8.16889e-12
0.00031099999999999997 -8.42063e-12
0.000312 -8.4004e-12
0.00031299999999999996 -8.13447e-12
0.000314 -7.65641e-12
0.00031499999999999996 -7.00529e-12
0.000316 -6.21996e-12
0.000317 -5.33412e-12
0.000318 -4.37934e-12
0.000319 -3.39186e-12
0.00031999999999999997 -2.41109e-12
0.000321 -1.46945e-12
0.00032199999999999997 -5.87415e-13
0.000323 2.19683e-13
0.00032399999999999996 9.34419e-13
0.000325 1.54069e-12
0.000326 2.03015e-12
0.000327 2.39963e-12
0.000328 2.64419e-12
0.000329 2.75861e-12
0.00033 2.74418e-12
0.00033099999999999997 2.60714e-12
0.000332 2.34948e-12
0.00033299999999999996 1.96724e-12
0.000334 1.45995e-12
0.000335 8.35952e-13
0.000336 1.05681e-13
0.000337 -7.24655e-13
0.000338 -1.64823e-12
0.000339 -2.65038e-12
0.00033999999999999997 -3.71105e-12
0.000341 -4.81146e-12
0.00034199999999999996 -5.932e-12
0.000343 -7.0444e-12
0.00034399999999999996 -8.11182e-12
0.000345 -9.09844e-12
0.000346 -9.97496e-12
0.000347 -1.07135e-11
0.000348 -1.12818e-11
0.00034899999999999997 -1.16479e-11
0.00035 -1.17893e-11
0.00035099999999999997 -1.16959e-11
0.000352 -1.13655e-11
0.00035299999999999996 -1.07994e-11
0.000354 -1.00023e-11
0.000355 -8.98391e-12
0.000356 -7.75908e-12
0.000357 -6.3491e-12
0.000358 -4.78289e-12
0.000359 -3.09609e-12
0.00035999999999999997 -1.32676e-12
0.000361 4.88759e-13
0.00036199999999999996 2.31559e-12
0.000363 4.11672e-12
0.00036399999999999996 5.85084e-12
0.000365 7.47466e-12
0.000366 8.94854e-12
0.000367 1.02412e-11
0.000368 1.13297e-11
0.00036899999999999997 1.21964e-11
0.00037 1.28272e-11
0.00037099999999999996 1.32135e-11
0.000372 1.33552e-11
0.00037299999999999996 1.32581e-11
0.000374 1.29294e-11
0.000375 1.2378e-11
0.000376 1.16212e-11
0.000377 1.06879e-11
0.00037799999999999997 9.61211e-12
0.000379 8.42296e-12
0.00037999999999999997 7.14496e-12
0.000381 5.80684e-12
0.00038199999999999996 4.44536e-12
0.000383 3.09746e-12
0.000384 1.79282e-12
0.000385 5.57837e-13
0.000386 -5.77778e-13
0.000387 -1.58567e-12
0.000388 -2.44894e-12
0.00038899999999999997 -3.16158e-12
0.00039 -3.71839e-12
0.00039099999999999996 -4.1128e-12
0.000392 -4.34644e-12
0.00039299999999999996 -4.43412e-12
0.000394 -4.39522e-12
0.000395 -4.24471e-12
0.000396 -3.99724e-12
0.000397 -3.67579e-12
0.00039799999999999997 -3.30936e-12
0.000399 -2.92203e-12
0.00039999999999999996 -2.52912e-12
0.000401 -2.14406e-12
0.00040199999999999996 -1.78303e-12
0.000403 -1.4595e-12
0.000404 -1.17755e-12
0.000405 -9.33974e-13
0.000406 -7.25218e-13
0.00040699999999999997 -5.49747e-13
0.000408 -4.05286e-13
0.00040899999999999997 -2.87197e-13
0.00041 -1.90213e-13
0.00041099999999999996 -1.10181e-13
0.000412 -4.3104e-14
0.00041299999999999996 1.76378e-14
0.000414 8.20819e-14
0.000415 1.5918e-13
0.000416 2.50056e-13
0.000417 3.48129e-13
0.00041799999999999997 4.4832e-13
0.000419 5.53218e-13
0.00041999999999999996 6.65783e-13
0.000421 7.78231e-13
0.00042199999999999996 8.7434e-13
0.000423 9.42621e-13
0.000424 9.80918e-13
0.000425 9.86851e-13
0.000426 9.50768e-13
0.00042699999999999997 8.62244e-13
0.000428 7.18125e-13
0.00042899999999999997 5.18747e-13
0.00043 2.60407e-13
0.00043099999999999996 -6.11768e-14
0.000432 -4.41131e-13
0.00043299999999999995 -8.65662e-13
0.000434 -1.32199e-12
0.000435 -1.8018e-12
0.00043599999999999997 -2.29428e-12
0.000437 -2.7829e-12
0.00043799999999999997 -3.25248e-12
0.000439 -3.69348e-12
0.00043999999999999996 -4.09516e-12
0.000441 -4.43966e-12
0.00044199999999999996 -4.70902e-12
0.000443 -4.89576e-12
0.000444 -5.00138e-12
0.000445 -5.02585e-12
0.000446 -4.96295e-12
0.00044699999999999997 -4.80496e-12
0.000448 -4.54777e-12
0.00044899999999999996 -4.19168e-12
0.00045 -3.74037e-12
0.00045099999999999996 -3.19962e-12
0.000452 -2.57528e-12
0.000453 -1.8728e-12
0.000454 -1.10051e-12
0.000455 -2.72999e-13
0.00045599999999999997 5.89967e-13
0.000457 1.46732e-12
0.00045799999999999997 2.33857e-12
0.000459 3.18354e-12
0.00045999999999999996 3.98245e-12
0.000461 4.71577e-12
0.00046199999999999995 5.36296e-12
0.000463 5.90392e-12
0.000464 6.32506e-12
0.00046499999999999997 6.62306e-12
0.000466 6.79823e-12
0.00046699999999999997 6.84403e-12
0.000468 6.74815e-12
0.00046899999999999996 6.50517e-12
0.00047 6.12302e-12
0.00047099999999999996 5.61422e-12
0.000472 4.986e-12
0.000473 4.24439e-12
0.000474 3.40458e-12
0.000475 2.49049e-12
0.00047599999999999997 1.52436e-12
0.000477 5.21816e-13
0.00047799999999999996 -5.01034e-13
0.000479 -1.52004e-12
0.00047999999999999996 -2.50586e-12
0.000481 -3.43278e-12
0.00048199999999999995 -4.28176e-12
0.000483 -5.03544e-12
0.000484 -5.67421e-12
0.00048499999999999997 -6.18015e-12
0.000486 -6.5433e-12
0.00048699999999999997 -6.76118e-12
0.000488 -6.83327e-12
0.000489 -6.75897e-12
0.00049 -6.54146e-12
0.000491 -6.1904e-12
0.0004919999999999999 -5.71899e-12
0.000493 -5.14026e-12
0.000494 -4.46799e-12
0.000495 -3.72054e-12
0.000496 -2.92105e-12
0.0004969999999999999 -2.09196e-12
0.000498 -1.25029e-12
0.000499 -4.10034e-13
0.0005 4.1154e-13
0.0005009999999999999 1.19309e-12
0.000502 1.91602e-12
0.000503 2.5697e-12
0.000504 3.14806e-12
0.000505 3.64335e-12
0.0005059999999999999 4.04715e-12
0.000507 4.35861e-12
0.000508 4.5892e-12
0.000509 4.75729e-12
0.0005099999999999999 4.87791e-12
0.000511 4.9594e-12
0.000512 5.00872e-12
0.000513 5.03496e-12
0.000514 5.04448e-12
0.0005149999999999999 5.03669e-12
0.000516 5.00988e-12
0.000517 4.96783e-12
0.000518 4.91329e-12
0.0005189999999999999 4.83601e-12
0.00052 4.71501e-12
0.000521 4.53431e-12
0.000522 4.28926e-12
0.000523 3.97434e-12
0.0005239999999999999 3.57104e-12
0.000525 3.05313e-12
0.000526 2.40101e-12
0.000527 1.60752e-12
0.0005279999999999999 6.73202e-13
0.000529 -3.97904e-13
0.00053 -1.59767e-12
0.000531 -2.91409e-12
0.000532 -4.3343e-12
0.0005329999999999999 -5.84478e-12
0.000534 -7.42708e-12
0.000535 -9.05526e-12
0.000536 -1.06984e-11
0.0005369999999999999 -1.23235e-11
0.000538 -1.38942e-11
0.000539 -1.5371e-11
0.00054 -1.6713e-11
0.0005409999999999999 -1.78792e-11
0.000542 -1.88271e-11
0.000543 -1.95151e-11
0.000544 -1.99077e-11
0.000545 -1.99782e-11
0.0005459999999999999 -1.97064e-11
0.000547 -1.90819e-11
0.000548 -1.81087e-11
0.000549 -1.68028e-11
0.0005499999999999999 -1.51817e-11
0.000551 -1.32642e-11
0.000552 -1.10818e-11
0.000553 -8.68739e-12
0.000554 -6.14386e-12
0.0005549999999999999 -3.50939e-12
0.000556 -8.35794e-13
0.000557 1.8216e-12
0.000558 4.40006e-12
0.0005589999999999999 6.83591e-12
0.00056 9.0711e-12
0.000561 1.10548e-11
0.000562 1.27451e-11
0.000563 1.41115e-11
0.0005639999999999999 1.51312e-11
0.000565 1.57835e-11
0.000566 1.60535e-11
0.000567 1.5946e-11
0.0005679999999999999 1.54886e-11
0.000569 1.47178e-11
0.00057 1.36693e-11
0.000571 1.23846e-11
0.000572 1.09209e-11
0.0005729999999999999 9.345e-12
0.000574 7.71927e-12
0.000575 6.09993e-12
0.000576 4.54719e-12
0.0005769999999999999 3.12577e-12
0.000578 1.89014e-12
0.000579 8.73685e-13
0.00058 9.61514e-14
0.000581 -4.2374e-13
0.0005819999999999999 -6.7117e-13
0.000583 -6.50133e-13
0.000584 -3.8787e-13
0.000585 7.87163e-14
0.0005859999999999999 7.15896e-13
0.000587 1.48848e-12
0.000588 2.34746e-12
0.000589 3.23015e-12
0.0005899999999999999 4.07349e-12
0.0005909999999999999 4.8235e-12
0.000592 5.4327e-12
0.000593 5.85566e-12
0.000594 6.05339e-12
0.0005949999999999999 6.0013e-12
0.000596 5.69047e-12
0.000597 5.12211e-12
0.000598 4.305e-12
0.0005989999999999999 3.25924e-12
0.0006 2.01865e-12
0.000601 6.25748e-13
0.000602 -8.75546e-13
0.000603 -2.44048e-12
0.0006039999999999999 -4.0184e-12
0.000605 -5.55139e-12
0.000606 -6.98116e-12
0.000607 -8.25871e-12
0.0006079999999999999 -9.34799e-12
0.000609 -1.0221e-11
0.00061 -1.08497e-11
0.000611 -1.12055e-11
0.000612 -1.12668e-11
0.0006129999999999999 -1.10271e-11
0.000614 -1.04922e-11
0.000615 -9.6732e-12
0.000616 -8.58824e-12
0.0006169999999999999 -7.26951e-12
0.000618 -5.76235e-12
0.000619 -4.11242e-12
0.00062 -2.35731e-12
0.000621 -5.3303e-13
0.0006219999999999999 1.31554e-12
0.000623 3.1357e-12
0.000624 4.87824e-12
0.000625 6.50501e-12
0.0006259999999999999 7.98554e-12
0.000627 9.28944e-12
0.000628 1.03841e-11
0.000629 1.12397e-11
0.0006299999999999999 1.18357e-11
0.0006309999999999999 1.21636e-11
0.000632 1.22264e-11
0.000633 1.20355e-11
0.000634 1.16101e-11
0.0006349999999999999 1.09772e-11
0.000636 1.01708e-11
0.000637 9.22954e-12
0.000638 8.19288e-12
0.0006389999999999999 7.10039e-12
0.0006399999999999999 5.99165e-12
0.000641 4.90293e-12
0.000642 3.86308e-12
0.000643 2.89485e-12
0.0006439999999999999 2.01926e-12
0.000645 1.25473e-12
0.000646 6.11782e-13
0.000647 9.21361e-14
0.0006479999999999999 -3.07899e-13
0.000649 -5.98329e-13
0.00065 -7.99506e-13
0.000651 -9.3825e-13
0.000652 -1.03628e-12
0.0006529999999999999 -1.10586e-12
0.000654 -1.1586e-12
0.000655 -1.21386e-12
0.000656 -1.29508e-12
0.0006569999999999999 -1.42092e-12
0.000658 -1.60389e-12
0.000659 -1.85449e-12
0.00066 -2.18035e-12
0.000661 -2.58108e-12
0.0006619999999999999 -3.04827e-12
0.000663 -3.57093e-12
0.000664 -4.13519e-12
0.000665 -4.71694e-12
0.0006659999999999999 -5.28154e-12
0.000667 -5.79668e-12
0.000668 -6.24281e-12
0.000669 -6.60621e-12
0.00067 -6.86656e-12
0.0006709999999999999 -7.00009e-12
0.000672 -6.99517e-12
0.000673 -6.85673e-12
0.000674 -6.59291e-12
0.0006749999999999999 -6.20517e-12
0.000676 -5.69737e-12
0.000677 -5.08865e-12
0.000678 -4.40766e-12
0.0006789999999999999 -3.67471e-12
0.0006799999999999999 -2.89955e-12
0.000681 -2.09945e-12
0.000682 -1.30967e-12
0.000683 -5.67634e-13
0.0006839999999999999 1.07014e-13
0.000685 7.06348e-13
0.000686 1.21198e-12
0.000687 1.59376e-12
0.0006879999999999999 1.83518e-12
0.0006889999999999999 1.94919e-12
0.00069 1.96087e-12
0.000691 1.88268e-12
0.000692 1.71613e-12
0.0006929999999999999 1.47155e-12
0.000694 1.17199e-12
0.000695 8.36928e-13
0.000696 4.73841e-13
0.0006969999999999999 9.05815e-14
0.0006979999999999999 -2.93735e-13
0.000699 -6.57097e-13
0.0007 -9.86822e-13
0.000701 -1.27454e-12
0.0007019999999999999 -1.50249e-12
0.000703 -1.64417e-12
0.000704 -1.67906e-12
0.000705 -1.59989e-12
0.0007059999999999999 -1.40396e-12
0.000707 -1.08324e-12
0.000708 -6.27118e-13
0.000709 -3.32225e-14
0.00071 6.86296e-13
0.0007109999999999999 1.50895e-12
0.000712 2.41206e-12
0.000713 3.3784e-12
0.000714 4.39017e-12
0.0007149999999999999 5.41823e-12
0.000716 6.42205e-12
0.000717 7.36289e-12
0.000718 8.21186e-12
0.000719 8.94024e-12
0.0007199999999999999 9.50618e-12
0.000721 9.8597e-12
0.000722 9.96213e-12
0.000723 9.79488e-12
0.0007239999999999999 9.34924e-12
0.000725 8.61623e-12
0.000726 7.59245e-12
0.000727 6.2907e-12
0.0007279999999999999 4.73762e-12
0.0007289999999999999 2.96354e-12
0.00073 1.00251e-12
0.000731 -1.09913e-12
0.000732 -3.28368e-12
0.0007329999999999999 -5.49486e-12
0.000734 -7.68345e-12
0.000735 -9.79868e-12
0.000736 -1.17821e-11
0.0007369999999999999 -1.35758e-11
0.0007379999999999999 -1.51331e-11
0.000739 -1.64159e-11
0.00074 -1.73889e-11
0.000741 -1.80214e-11
0.0007419999999999999 -1.82965e-11
0.000743 -1.82116e-11
0.000744 -1.77721e-11
0.000745 -1.69872e-11
0.0007459999999999999 -1.58729e-11
0.0007469999999999999 -1.44555e-11
0.000748 -1.27656e-11
0.000749 -1.08323e-11
0.00075 -8.68861e-12
0.0007509999999999999 -6.38156e-12
0.000752 -3.97331e-12
0.000753 -1.52828e-12
0.000754 8.96789e-13
0.0007549999999999999 3.24893e-12
0.0007559999999999999 5.47199e-12
0.000757 7.51046e-12
0.000758 9.31843e-12
0.000759 1.08595e-11
0.0007599999999999999 1.20996e-11
0.000761 1.30056e-11
0.000762 1.35543e-11
0.000763 1.3736e-11
0.0007639999999999999 1.35482e-11
0.000765 1.299e-11
0.000766 1.20695e-11
0.000767 1.08166e-11
0.000768 9.2827e-12
0.0007689999999999999 7.52399e-12
0.00077 5.5921e-12
0.000771 3.54199e-12
0.000772 1.44356e-12
0.0007729999999999999 -6.22354e-13
0.000774 -2.57965e-12
0.000775 -4.36612e-12
0.000776 -5.92981e-12
0.0007769999999999999 -7.22278e-12
0.0007779999999999999 -8.20299e-12
0.000779 -8.84274e-12
0.00078 -9.13253e-12
0.000781 -9.07361e-12
0.0007819999999999999 -8.66913e-12
0.000783 -7.92892e-12
0.000784 -6.88335e-12
0.000785 -5.5838e-12
0.0007859999999999999 -4.08468e-12
0.0007869999999999999 -2.43239e-12
0.000788 -6.78896e-13
0.000789 1.10157e-12
0.00079 2.82328e-12
0.0007909999999999999 4.41728e-12
0.000792 5.83994e-12
0.000793 7.05431e-12
0.000794 8.01731e-12
0.0007949999999999999 8.69361e-12
0.0007959999999999999 9.07264e-12
0.000797 9.16063e-12
0.000798 8.96257e-12
0.000799 8.48523e-12
0.0007999999999999999 7.7558e-12
0.000801 6.82293e-12
0.000802 5.73584e-12
0.000803 4.53318e-12
0.0008039999999999999 3.25481e-12
0.0008049999999999999 1.9513e-12
0.000806 6.73429e-13
0.000807 -5.40588e-13
0.000808 -1.65982e-12
0.0008089999999999999 -2.64877e-12
0.00081 -3.46999e-12
0.000811 -4.0981e-12
0.000812 -4.52605e-12
0.0008129999999999999 -4.75753e-12
0.0008139999999999999 -4.79606e-12
0.000815 -4.64177e-12
0.000816 -4.29754e-12
0.0008169999999999999 -3.77836e-12
0.0008179999999999999 -3.11325e-12
0.000819 -2.33485e-12
0.00082 -1.46713e-12
0.000821 -5.27551e-13
0.0008219999999999999 4.58536e-13
0.000823 1.45319e-12
0.000824 2.41965e-12
0.000825 3.33391e-12
0.0008259999999999999 4.17548e-12
0.0008269999999999999 4.91318e-12
0.000828 5.51148e-12
0.000829 5.94879e-12
0.00083 6.21818e-12
0.0008309999999999999 6.31103e-12
0.000832 6.21373e-12
0.000833 5.92466e-12
0.000834 5.46216e-12
0.0008349999999999999 4.84906e-12
0.0008359999999999999 4.09929e-12
0.000837 3.22868e-12
0.000838 2.27091e-12
0.000839 1.27108e-12
0.0008399999999999999 2.66179e-13
0.000841 -7.17478e-13
0.000842 -1.64759e-12
0.000843 -2.47787e-12
0.0008439999999999999 -3.16318e-12
0.0008449999999999999 -3.67781e-12
0.000846 -4.01387e-12
0.000847 -4.16692e-12
0.000848 -4.13173e-12
0.0008489999999999999 -3.91076e-12
0.00085 -3.51681e-12
0.000851 -2.9642e-12
0.000852 -2.26479e-12
0.0008529999999999999 -1.43681e-12
0.0008539999999999999 -5.11993e-13
0.000855 4.70902e-13
0.000856 1.47609e-12
0.000857 2.4707e-12
0.0008579999999999999 3.41954e-12
0.000859 4.28593e-12
0.00086 5.03675e-12
0.000861 5.64302e-12
0.0008619999999999999 6.07732e-12
0.0008629999999999999 6.31648e-12
0.000864 6.34911e-12
0.000865 6.17665e-12
0.0008659999999999999 5.80315e-12
0.0008669999999999999 5.22594e-12
0.000868 4.44064e-12
0.000869 3.45353e-12
0.00087 2.28326e-12
0.0008709999999999999 9.51326e-13
0.0008719999999999999 -5.21619e-13
0.000873 -2.10765e-12
0.000874 -3.76677e-12
0.0008749999999999999 -5.45379e-12
0.0008759999999999999 -7.12516e-12
0.000877 -8.73654e-12
0.000878 -1.02389e-11
0.000879 -1.15824e-11
0.0008799999999999999 -1.27219e-11
0.000881 -1.36186e-11
0.000882 -1.42398e-11
0.000883 -1.45597e-11
0.0008839999999999999 -1.45612e-11
0.0008849999999999999 -1.42358e-11
0.000886 -1.35851e-11
0.000887 -1.2622e-11
0.000888 -1.13682e-11
0.0008889999999999999 -9.85116e-12
0.00089 -8.10581e-12
0.000891 -6.18116e-12
0.000892 -4.13958e-12
0.0008929999999999999 -2.04412e-12
0.0008939999999999999 5.2652e-14
0.000895 2.10444e-12
0.000896 4.06086e-12
0.000897 5.87015e-12
0.0008979999999999999 7.49142e-12
0.000899 8.89556e-12
0.0009 1.00536e-11
0.000901 1.09358e-11
0.0009019999999999999 1.15264e-11
0.0009029999999999999 1.18303e-11
0.000904 1.18589e-11
0.000905 1.16197e-11
0.000906 1.1128e-11
0.0009069999999999999 1.04182e-11
0.000908 9.53468e-12
0.000909 8.5136e-12
0.00091 7.38584e-12
0.0009109999999999999 6.19435e-12
0.0009119999999999999 4.99485e-12
0.000913 3.83454e-12
0.000914 2.73867e-12
0.0009149999999999999 1.7228e-12
0.0009159999999999999 8.09843e-13
0.000917 2.6545e-14
0.000918 -6.11917e-13
0.000919 -1.10432e-12
0.0009199999999999999 -1.45291e-12
0.0009209999999999999 -1.66129e-12
0.000922 -1.74433e-12
0.000923 -1.73069e-12
0.0009239999999999999 -1.65087e-12
0.0009249999999999999 -1.52827e-12
0.000926 -1.38521e-12
0.000927 -1.25072e-12
0.000928 -1.15498e-12
0.0009289999999999999 -1.11751e-12
0.0009299999999999999 -1.14611e-12
0.000931 -1.24733e-12
0.000932 -1.43286e-12
0.0009329999999999999 -1.71385e-12
0.0009339999999999999 -2.09167e-12
0.000935 -2.55738e-12
0.000936 -3.09881e-12
0.000937 -3.70515e-12
0.0009379999999999999 -4.36455e-12
0.000939 -5.0594e-12
0.00094 -5.76488e-12
0.000941 -6.45184e-12
0.0009419999999999999 -7.09219e-12
0.0009429999999999999 -7.66246e-12
0.000944 -8.14036e-12
0.000945 -8.49811e-12
0.000946 -8.70446e-12
0.0009469999999999999 -8.7373e-12
0.000948 -8.59083e-12
0.000949 -8.26747e-12
0.00095 -7.76859e-12
0.0009509999999999999 -7.0992e-12
0.0009519999999999999 -6.27686e-12
0.000953 -5.32728e-12
0.000954 -4.27303e-12
0.0009549999999999999 -3.1342e-12
0.0009559999999999999 -1.93848e-12
0.000957 -7.21283e-13
0.000958 4.86405e-13
0.000959 1.66413e-12
0.0009599999999999999 2.79459e-12
0.0009609999999999999 3.85746e-12
0.000962 4.83452e-12
0.000963 5.71568e-12
0.0009639999999999999 6.49426e-12
0.0009649999999999999 7.16069e-12
0.000966 7.70789e-12
0.000967 8.14131e-12
0.000968 8.47637e-12
0.0009689999999999999 8.72653e-12
0.0009699999999999999 8.9012e-12
0.000971 9.01486e-12
0.000972 9.08766e-12
0.0009729999999999999 9.13154e-12
0.0009739999999999999 9.14301e-12
0.000975 9.11438e-12
0.000976 9.04534e-12
0.000977 8.93769e-12
0.000978 8.78493e-12
0.000979 8.57475e-12
0.00098 8.29746e-12
0.0009809999999999999 7.94454e-12
0.000982 7.50239e-12
0.000983 6.95692e-12
0.0009839999999999998 6.30471e-12
0.000985 5.5524e-12
0.000986 4.70349e-12
0.000987 3.75319e-12
0.000988 2.69937e-12
0.0009889999999999999 1.55235e-12
0.00099 3.28884e-13
0.000991 -9.57726e-13
0.000992 -2.2941e-12
0.000993 -3.65749e-12
0.0009939999999999999 -5.019e-12
0.000995 -6.35578e-12
0.000996 -7.6536e-12
0.000997 -8.89856e-12
0.000998 -1.00728e-11
0.0009989999999999999 -1.11573e-11
0.001 -1.21333e-11


==> tikzpictures/data/IMEX_P1.dat <==
0.0 0.0
1e-06 0.0
2e-06 1.68943e-41
3e-06 4.86201e-40
4e-06 3.61336e-39
4.9999999999999996e-06 1.62768e-38
6e-06 2.59014e-38
7e-06 -1.70108e-37
8e-06 -1.30716e-36
9e-06 -4.26679e-36
9.999999999999999e-06 -6.71701e-36
1.1e-05 2.79474e-36
1.2e-05 4.22946e-35
1.3e-05 1.12493e-34
1.4e-05 1.788e-34
1.4999999999999999e-05 2.30918e-34
1.6e-05 3.86303e-34
1.7e-05 7.70177e-34
1.8e-05 1.07244e-33
1.8999999999999998e-05 5.43146e-34
1.9999999999999998e-05 -6.39233e-34
2.1e-05 4.20443e-35
2.2e-05 5.33053e-33
2.3e-05 1.27501e-32
2.4e-05 1.38749e-32
2.4999999999999998e-05 4.42232e-33
2.6e-05 -4.83416e-33
2.7e-05 7.16714e-33
2.8e-05 5.63297e-32
2.9e-05 1.46984e-31
2.9999999999999997e-05 2.59302e-31
3.1e-05 2.88118e-31
3.2e-05 -1.11406e-32
3.2999999999999996e-05 -8.4979e-31
3.4e-05 -1.8901e-30
3.5e-05 -1.87031e-30
3.6e-05 5.52237e-31
3.7e-05 4.40169e-30
3.7999999999999995e-05 4.88249e-30
3.9e-05 -2.55653e-30
3.9999999999999996e-05 -1.2445e-29
4.1e-05 -6.19112e-30
4.2e-05 2.71019e-29
4.2999999999999995e-05 5.54285e-29
4.4e-05 1.00365e-29
4.4999999999999996e-05 -1.21608e-28
4.6e-05 -1.9513e-28
4.7e-05 -4.98612e-31
4.8e-05 4.03944e-28
4.9e-05 5.00677e-28
4.9999999999999996e-05 -1.9421e-28
5.1e-05 -1.18228e-27
5.2e-05 -9.47345e-28
5.3e-05 1.18093e-27
5.4e-05 2.98829e-27
5.4999999999999995e-05 8.91317e-28
5.6e-05 -4.57839e-27
5.6999999999999996e-05 -6.13659e-27
5.8e-05 2.45547e-27
5.9e-05 1.36773e-26
5.9999999999999995e-05 8.489e-27
6.1e-05 -1.74497e-26
6.2e-05 -3.2331e-26
6.3e-05 3.14481e-27
6.4e-05 6.65601e-26
6.5e-05 5.92005e-26
6.599999999999999e-05 -7.61995e-26
6.7e-05 -2.05925e-25
6.8e-05 -7.3828e-26
6.9e-05 3.39774e-25
7e-05 5.58681e-25
7.099999999999999e-05 2.13152e-27
7.2e-05 -1.09381e-24
7.3e-05 -1.3618e-24
7.4e-05 3.68696e-25
7.5e-05 2.98237e-24
7.599999999999999e-05 3.04374e-24
7.7e-05 -1.5588e-24
7.8e-05 -7.32188e-24
7.9e-05 -6.39656e-24
7.999999999999999e-05 4.64059e-24
8.099999999999999e-05 1.66567e-23
8.2e-05 1.29747e-23
8.3e-05 -1.14328e-23
8.4e-05 -3.55143e-23
8.499999999999999e-05 -2.58725e-23
8.599999999999999e-05 2.43106e-23
8.7e-05 7.09783e-23
8.8e-05 5.07018e-23
8.9e-05 -4.53513e-23
8.999999999999999e-05 -1.32248e-22
9.099999999999999e-05 -9.56222e-23
9.2e-05 7.56619e-23
9.3e-05 2.28932e-22
9.4e-05 1.68572e-22
9.499999999999999e-05 -1.17975e-22
9.6e-05 -3.70851e-22
9.7e-05 -2.71898e-22
9.8e-05 1.86437e-22
9.9e-05 5.76593e-22
9.999999999999999e-05 4.01184e-22
0.000101 -3.22559e-22
0.000102 -8.98924e-22
0.000103 -5.63322e-22
0.000104 6.03708e-22
0.00010499999999999999 1.46547e-21
0.000106 8.29823e-22
0.000107 -1.11626e-21
0.000108 -2.51129e-21
0.00010899999999999999 -1.42444e-21
0.00010999999999999999 1.86552e-21
0.000111 4.3595e-21
0.000112 2.81239e-21
0.000113 -2.61976e-21
0.00011399999999999999 -7.30991e-21
0.00011499999999999999 -5.73899e-21
0.000116 2.71634e-21
0.000117 1.14199e-20
0.000118 1.1176e-20
0.00011899999999999999 -8.52131e-22
0.00011999999999999999 -1.61467e-20
0.000121 -2.01112e-20
0.000122 -5.11937e-21
0.00012299999999999998 1.97534e-20
0.000124 3.29653e-20
0.000125 1.81831e-20
0.000126 -1.84532e-20
0.000127 -4.82512e-20
0.000128 -4.13065e-20
0.000129 5.81625e-21
0.00013 6.03974e-20
0.00013099999999999999 7.48111e-20
0.00013199999999999998 2.6092e-20
0.000133 -5.79155e-20
0.000134 -1.11884e-19
0.000135 -8.20354e-20
0.000136 2.48337e-20
0.000137 1.34662e-19
0.000138 1.55507e-19
0.000139 5.15355e-20
0.00014 -1.16138e-19
0.00014099999999999998 -2.21889e-19
0.00014199999999999998 -1.67431e-19
0.000143 3.23582e-20
0.000144 2.41414e-19
0.000145 2.92482e-19
0.000146 1.18231e-19
0.000147 -1.77125e-19
0.000148 -3.7483e-19
0.000149 -3.0195e-19
0.00015 2.03149e-20
0.00015099999999999998 3.6543e-19
0.00015199999999999998 4.58512e-19
0.000153 1.95941e-19
0.000154 -2.47605e-19
0.000155 -5.30686e-19
0.000156 -4.09779e-19
0.000157 4.85293e-20
0.000158 4.9439e-19
0.000159 5.62943e-19
0.00015999999999999999 1.77971e-19
0.00016099999999999998 -3.65628e-19
0.00016199999999999998 -6.27738e-19
0.000163 -3.84078e-19
0.000164 1.78628e-19
0.000165 6.06484e-19
0.000166 5.49136e-19
0.000167 4.81142e-20
0.000168 -4.98929e-19
0.000169 -6.63277e-19
0.00016999999999999999 -3.2281e-19
0.00017099999999999998 2.61148e-19
0.00017199999999999998 6.66427e-19
0.000173 6.24693e-19
0.000174 1.78539e-19
0.000175 -3.96656e-19
0.000176 -7.85062e-19
0.000177 -7.76124e-19
0.000178 -3.20131e-19
0.000179 4.44431e-19
0.00017999999999999998 1.16825e-18
0.00018099999999999998 1.367e-18
0.00018199999999999998 6.91261e-19
0.000183 -7.10811e-19
0.000184 -2.06008e-18
0.000185 -2.32036e-18
0.000186 -9.65401e-19
0.000187 1.41967e-18
0.000188 3.3022e-18
0.00018899999999999999 3.20062e-18
0.00018999999999999998 8.55445e-19
0.00019099999999999998 -2.37461e-18
0.000192 -4.33136e-18
0.000193 -3.57437e-18
0.000194 -4.65572e-19
0.000195 3.02591e-18
0.000196 4.66733e-18
0.000197 3.45542e-18
0.000198 2.05489e-19
0.00019899999999999999 -3.07529e-18
0.00019999999999999998 -4.47431e-18
0.00020099999999999998 -3.24739e-18
0.000202 -1.38318e-19
0.000203 3.06374e-18
0.000204 4.44032e-18
0.000205 2.98913e-18
0.000206 -6.18017e-19
0.000207 -4.10216e-18
0.000208 -4.80962e-18
0.00020899999999999998 -1.67119e-18
0.00020999999999999998 3.47796e-18
0.00021099999999999998 6.65113e-18
0.000212 4.59694e-18
0.000213 -2.1361e-18
0.000214 -8.73193e-18
0.000215 -9.37471e-18
0.000216 -2.18235e-18
0.000217 8.31899e-18
0.00021799999999999999 1.39323e-17
0.00021899999999999998 9.25847e-18
0.00021999999999999998 -3.23967e-18
0.00022099999999999998 -1.42717e-17
0.000222 -1.4773e-17
0.000223 -3.55687e-18
0.000224 1.09856e-17
0.000225 1.71457e-17
0.000226 9.40704e-18
0.000227 -6.63604e-18
0.00022799999999999999 -1.8353e-17
0.00022899999999999998 -1.61489e-17
0.00022999999999999998 -1.3653e-18
0.00023099999999999998 1.46017e-17
0.000232 1.94214e-17
0.000233 9.80336e-18
0.000234 -5.85708e-18
0.000235 -1.43869e-17
0.000236 -8.6845e-18
0.000237 6.36669e-18
0.00023799999999999998 1.78007e-17
0.00023899999999999998 1.51448e-17
0.00023999999999999998 -9.9553e-19
0.00024099999999999998 -1.94664e-17
0.000242 -2.7846e-17
0.000243 -2.27156e-17
0.000244 -1.2035e-17
0.000245 -7.1989e-18
0.00024599999999999996 -1.13731e-17
0.000247 -1.46847e-17
0.000248 -1.75571e-18
0.000249 3.35893e-17
0.00025 7.8971e-17
0.000251 1.08971e-16
0.000252 1.0291e-16
0.00025299999999999997 6.08552e-17
0.000254 3.60538e-18
0.00025499999999999996 -4.47853e-17
0.000256 -7.76557e-17
0.000257 -1.10708e-16
0.000258 -1.64794e-16
0.000259 -2.39889e-16
0.00026 -3.03456e-16
0.000261 -3.05992e-16
0.00026199999999999997 -2.13406e-16
0.000263 -3.02199e-17
0.00026399999999999997 2.05459e-16
0.000265 4.49547e-16
0.000266 6.75979e-16
0.000267 8.74012e-16
0.000268 1.02118e-15
0.000269 1.05924e-15
0.00027 9.01321e-16
0.000271 4.72934e-16
0.000272 -2.40568e-16
0.00027299999999999997 -1.17426e-15
0.000274 -2.20292e-15
0.00027499999999999996 -3.17823e-15
0.000276 -3.95059e-15
0.000277 -4.36189e-15
0.000278 -4.22867e-15
0.000279 -3.35107e-15
0.00028 -1.56667e-15
0.000281 1.16809e-15
0.00028199999999999997 4.71027e-15
0.000283 8.71074e-15
0.00028399999999999996 1.26453e-14
0.000285 1.5872e-14
0.000286 1.76902e-14
0.000287 1.74004e-14
0.000288 1.43892e-14
0.000289 8.26767e-15
0.00029 -9.3797e-16
0.00029099999999999997 -1.2572e-14
0.000292 -2.51617e-14
0.00029299999999999997 -3.6295e-14
0.000294 -4.25793e-14
0.00029499999999999996 -3.96766e-14
0.000296 -2.24121e-14
0.000297 1.50364e-14
0.000298 7.88464e-14
0.000299 1.75144e-13
0.0003 3.09487e-13
0.000301 4.86282e-13
0.00030199999999999997 7.08183e-13
0.000303 9.75536e-13
0.00030399999999999996 1.28591e-12
0.000305 1.63371e-12
0.000306 2.01001e-12
0.000307 2.40242e-12
0.000308 2.79526e-12
0.000309 3.16995e-12
0.00031 3.50558e-12
0.00031099999999999997 3.77978e-12
0.000312 3.96968e-12
0.00031299999999999996 4.05288e-12
0.000314 4.00859e-12
0.00031499999999999996 3.81855e-12
0.000316 3.46814e-12
0.000317 2.94724e-12
0.000318 2.25104e-12
0.000319 1.38064e-12
0.00031999999999999997 3.43264e-13
0.000321 -8.47719e-13
0.00032199999999999997 -2.17304e-12
0.000323 -3.60792e-12
0.00032399999999999996 -5.12265e-12
0.000325 -6.68329e-12
0.000326 -8.25259e-12
0.000327 -9.79107e-12
0.000328 -1.12582e-11
0.000329 -1.26133e-11
0.00033 -1.38172e-11
0.00033099999999999997 -1.48327e-11
0.000332 -1.56258e-11
0.00033299999999999996 -1.61669e-11
0.000334 -1.64311e-11
0.000335 -1.63995e-11
0.000336 -1.60592e-11
0.000337 -1.5404e-11
0.000338 -1.44347e-11
0.000339 -1.31593e-11
0.00033999999999999997 -1.15929e-11
0.000341 -9.75778e-12
0.00034199999999999996 -7.68277e-12
0.000343 -5.40285e-12
0.00034399999999999996 -2.95859e-12
0.000345 -3.95582e-13
0.000346 2.23625e-12
0.000347 4.88352e-12
0.000348 7.49058e-12
0.00034899999999999997 1.00008e-11
0.00035 1.2358e-11
0.00035099999999999997 1.45075e-11
0.000352 1.63977e-11
0.00035299999999999996 1.79811e-11
0.000354 1.92161e-11
0.000355 2.0068e-11
0.000356 2.05107e-11
0.000357 2.05276e-11
0.000358 2.01124e-11
0.000359 1.92695e-11
0.00035999999999999997 1.80141e-11
0.000361 1.63721e-11
0.00036199999999999996 1.43793e-11
0.000363 1.20811e-11
0.00036399999999999996 9.53078e-12
0.000365 6.78784e-12
0.000366 3.91638e-12
0.000367 9.82933e-13
0.000368 -1.9454e-12
0.00036899999999999997 -4.80294e-12
0.00037 -7.52727e-12
0.00037099999999999996 -1.00609e-11
0.000372 -1.23527e-11
0.00037299999999999996 -1.4359e-11
0.000374 -1.60442e-11
0.000375 -1.73816e-11
0.000376 -1.83536e-11
0.000377 -1.89513e-11
0.00037799999999999997 -1.91747e-11
0.000379 -1.9032e-11
0.00037999999999999997 -1.85388e-11
0.000381 -1.77176e-11
0.00038199999999999996 -1.65967e-11
0.000383 -1.52092e-11
0.000384 -1.35918e-11
0.000385 -1.17842e-11
0.000386 -9.82757e-12
0.000387 -7.76412e-12
0.000388 -5.63575e-12
0.00038899999999999997 -3.48335e-12
0.00039 -1.34588e-12
0.00039099999999999996 7.40319e-13
0.000392 2.742e-12
0.00039299999999999996 4.62931e-12
0.000394 6.3761e-12
0.000395 7.96013e-12
0.000396 9.36332e-12
0.000397 1.05718e-11
0.00039799999999999997 1.15758e-11
0.000399 1.23695e-11
0.00039999999999999996 1.29506e-11
0.000401 1.33206e-11
0.00040199999999999996 1.34847e-11
0.000403 1.34518e-11
0.000404 1.32347e-11
0.000405 1.28496e-11
0.000406 1.23155e-11
0.00040699999999999997 1.16538e-11
0.000408 1.08881e-11
0.00040899999999999997 1.00433e-11
0.00041 9.14497e-12
0.00041099999999999996 8.21846e-12
0.000412 7.28766e-12
0.00041299999999999996 6.37411e-12
0.000414 5.4962e-12
0.000415 4.66866e-12
0.000416 3.90215e-12
0.000417 3.20297e-12
0.00041799999999999997 2.57309e-12
0.000419 2.01049e-12
0.00041999999999999996 1.50999e-12
0.000421 1.06433e-12
0.00042199999999999996 6.65285e-13
0.000423 3.04687e-13
0.000424 -2.47903e-14
0.000425 -3.28882e-13
0.000426 -6.1109e-13
0.00042699999999999997 -8.72211e-13
0.000428 -1.11018e-12
0.00042899999999999997 -1.32028e-12
0.00043 -1.49566e-12
0.00043099999999999996 -1.628e-12
0.000432 -1.70827e-12
0.00043299999999999995 -1.72759e-12
0.000434 -1.67821e-12
0.000435 -1.55455e-12
0.00043599999999999997 -1.35412e-12
0.000437 -1.07813e-12
0.00043799999999999997 -7.31725e-13
0.000439 -3.24142e-13
0.00043999999999999996 1.3119e-13
0.000441 6.16494e-13
0.00044199999999999996 1.10974e-12
0.000443 1.58525e-12
0.000444 2.01479e-12
0.000445 2.36902e-12
0.000446 2.6188e-12
0.00044699999999999997 2.73619e-12
0.000448 2.69531e-12
0.00044899999999999996 2.47341e-12
0.00045 2.05222e-12
0.00045099999999999996 1.41961e-12
0.000452 5.70923e-13
0.000453 -4.90345e-13
0.000454 -1.75248e-12
0.000455 -3.19597e-12
0.00045599999999999997 -4.79403e-12
0.000457 -6.51314e-12
0.00045799999999999997 -8.31375e-12
0.000459 -1.01514e-11
0.00045999999999999996 -1.19782e-11
0.000461 -1.37443e-11
0.00046199999999999995 -1.54001e-11
0.000463 -1.68976e-11
0.000464 -1.81919e-11
0.00046499999999999997 -1.92427e-11
0.000466 -2.00154e-11
0.00046699999999999997 -2.04818e-11
0.000468 -2.06201e-11
0.00046899999999999996 -2.04155e-11
0.00047 -1.98604e-11
0.00047099999999999996 -1.89552e-11
0.000472 -1.77082e-11
0.000473 -1.61359e-11
0.000474 -1.42618e-11
0.000475 -1.21158e-11
0.00047599999999999997 -9.73331e-12
0.000477 -7.15549e-12
0.00047799999999999996 -4.42859e-12
0.000479 -1.6032e-12
0.00047999999999999996 1.26731e-12
0.000481 4.12865e-12
0.00048199999999999995 6.92727e-12
0.000483 9.61133e-12
0.000484 1.21314e-11
0.00048499999999999997 1.44414e-11
0.000486 1.65e-11
0.00048699999999999997 1.82719e-11
0.000488 1.97294e-11
0.000489 2.08529e-11
0.00049 2.16306e-11
0.000491 2.20591e-11
0.0004919999999999999 2.21428e-11
0.000493 2.18947e-11
0.000494 2.1336e-11
0.000495 2.04958e-11
0.000496 1.94099e-11
0.0004969999999999999 1.81194e-11
0.000498 1.66691e-11
0.000499 1.51064e-11
0.0005 1.34797e-11
0.0005009999999999999 1.18363e-11
0.000502 1.02203e-11
0.000503 8.67147e-12
0.000504 7.22298e-12
0.000505 5.90076e-12
0.0005059999999999999 4.72233e-12
0.000507 3.69611e-12
0.000508 2.82132e-12
0.000509 2.08858e-12
0.0005099999999999999 1.48121e-12
0.000511 9.76917e-13
0.000512 5.49452e-13
0.000513 1.7023e-13
0.000514 -1.89993e-13
0.0005149999999999999 -5.59169e-13
0.000516 -9.61907e-13
0.000517 -1.41776e-12
0.000518 -1.94024e-12
0.0005189999999999999 -2.53667e-12
0.00052 -3.20838e-12
0.000521 -3.95101e-12
0.000522 -4.75471e-12
0.000523 -5.60451e-12
0.0005239999999999999 -6.48118e-12
0.000525 -7.36245e-12
0.000526 -8.2242e-12
0.000527 -9.04131e-12
0.0005279999999999999 -9.78794e-12
0.000529 -1.04379e-11
0.00053 -1.09655e-11
0.000531 -1.13464e-11
0.000532 -1.15591e-11
0.0005329999999999999 -1.15857e-11
0.000534 -1.14121e-11
0.000535 -1.10284e-11
0.000536 -1.04294e-11
0.0005369999999999999 -9.61549e-12
0.000538 -8.59408e-12
0.000539 -7.37983e-12
0.00054 -5.99466e-12
0.0005409999999999999 -4.46697e-12
0.000542 -2.83078e-12
0.000543 -1.12518e-12
0.000544 6.06371e-13
0.000545 2.31709e-12
0.0005459999999999999 3.9587e-12
0.000547 5.48365e-12
0.000548 6.84728e-12
0.000549 8.00922e-12
0.0005499999999999999 8.93432e-12
0.000551 9.59338e-12
0.000552 9.96422e-12
0.000553 1.00331e-11
0.000554 9.7961e-12
0.0005549999999999999 9.25933e-12
0.000556 8.43874e-12
0.000557 7.35871e-12
0.000558 6.05079e-12
0.0005589999999999999 4.55259e-12
0.00056 2.90695e-12
0.000561 1.16116e-12
0.000562 -6.3415e-13
0.000563 -2.42647e-12
0.0005639999999999999 -4.16301e-12
0.000565 -5.7924e-12
0.000566 -7.26633e-12
0.000567 -8.54101e-12
0.0005679999999999999 -9.5785e-12
0.000569 -1.03475e-11
0.00057 -1.08239e-11
0.000571 -1.09912e-11
0.000572 -1.08409e-11
0.0005729999999999999 -1.03735e-11
0.000574 -9.59888e-12
0.000575 -8.53646e-12
0.000576 -7.21408e-12
0.0005769999999999999 -5.66651e-12
0.000578 -3.93385e-12
0.000579 -2.06056e-12
0.00058 -9.48225e-14
0.000581 1.9121e-12
0.0005819999999999999 3.90733e-12
0.000583 5.83856e-12
0.000584 7.65652e-12
0.000585 9.31684e-12
0.0005859999999999999 1.07813e-11
0.000587 1.20183e-11
0.000588 1.30034e-11
0.000589 1.37203e-11
0.0005899999999999999 1.41611e-11
0.0005909999999999999 1.43262e-11
0.000592 1.4224e-11
0.000593 1.38686e-11
0.000594 1.32791e-11
0.0005949999999999999 1.24777e-11
0.000596 1.14895e-11
0.000597 1.03408e-11
0.000598 9.05855e-12
0.0005989999999999999 7.6686e-12
0.0006 6.19478e-12
0.000601 4.65834e-12
0.000602 3.0781e-12
0.000603 1.47085e-12
0.0006039999999999999 -1.48129e-13
0.000605 -1.76453e-12
0.000606 -3.36448e-12
0.000607 -4.93412e-12
0.0006079999999999999 -6.45925e-12
0.000609 -7.92555e-12
0.00061 -9.31891e-12
0.000611 -1.06258e-11
0.000612 -1.18336e-11
0.0006129999999999999 -1.29303e-11
0.000614 -1.3905e-11
0.000615 -1.47478e-11
0.000616 -1.54499e-11
0.0006169999999999999 -1.60048e-11
0.000618 -1.64075e-11
0.000619 -1.66552e-11
0.00062 -1.67466e-11
0.000621 -1.66822e-11
0.0006219999999999999 -1.64636e-11
0.000623 -1.60931e-11
0.000624 -1.55735e-11
0.000625 -1.49076e-11
0.0006259999999999999 -1.40991e-11
0.000627 -1.3153e-11
0.000628 -1.20768e-11
0.000629 -1.08807e-11
0.0006299999999999999 -9.57736e-12
0.0006309999999999999 -8.18162e-12
0.000632 -6.71019e-12
0.000633 -5.18183e-12
0.000634 -3.61763e-12
0.0006349999999999999 -2.0409e-12
0.000636 -4.76297e-13
0.000637 1.05146e-12
0.000638 2.51875e-12
0.0006389999999999999 3.90371e-12
0.0006399999999999999 5.1865e-12
0.000641 6.34964e-12
0.000642 7.37873e-12
0.000643 8.26342e-12
0.0006439999999999999 8.99795e-12
0.000645 9.58097e-12
0.000646 1.00146e-11
0.000647 1.03038e-11
0.0006479999999999999 1.04555e-11
0.000649 1.04794e-11
0.00065 1.03877e-11
0.000651 1.0195e-11
0.000652 9.9173e-12
0.0006529999999999999 9.57067e-12
0.000654 9.17041e-12
0.000655 8.73072e-12
0.000656 8.26506e-12
0.0006569999999999999 7.78643e-12
0.000658 7.3074e-12
0.000659 6.83972e-12
0.00066 6.39389e-12
0.000661 5.97876e-12
0.0006619999999999999 5.60157e-12
0.000663 5.26808e-12
0.000664 4.98269e-12
0.000665 4.74849e-12
0.0006659999999999999 4.56706e-12
0.000667 4.43821e-12
0.000668 4.35993e-12
0.000669 4.32842e-12
0.00067 4.33839e-12
0.0006709999999999999 4.38331e-12
0.000672 4.45558e-12
0.000673 4.54647e-12
0.000674 4.64626e-12
0.0006749999999999999 4.74447e-12
0.000676 4.83058e-12
0.000677 4.89474e-12
0.000678 4.92822e-12
0.0006789999999999999 4.9231e-12
0.0006799999999999999 4.87175e-12
0.000681 4.76618e-12
0.000682 4.59821e-12
0.000683 4.36033e-12
0.0006839999999999999 4.04679e-12
0.000685 3.65448e-12
0.000686 3.18277e-12
0.000687 2.63278e-12
0.0006879999999999999 2.00632e-12
0.0006889999999999999 1.30529e-12
0.00069 5.31766e-13
0.000691 -3.11361e-13
0.000692 -1.21959e-12
0.0006929999999999999 -2.18642e-12
0.000694 -3.20347e-12
0.000695 -4.26106e-12
0.000696 -5.34879e-12
0.0006969999999999999 -6.45573e-12
0.0006979999999999999 -7.57023e-12
0.000699 -8.6794e-12
0.0007 -9.76876e-12
0.000701 -1.08223e-11
0.0007019999999999999 -1.18234e-11
0.000703 -1.27551e-11
0.000704 -1.36015e-11
0.000705 -1.43476e-11
0.0007059999999999999 -1.49797e-11
0.000707 -1.5485e-11
0.000708 -1.5852e-11
0.000709 -1.60708e-11
0.00071 -1.61336e-11
0.0007109999999999999 -1.60344e-11
0.000712 -1.57693e-11
0.000713 -1.53356e-11
0.000714 -1.4733e-11
0.0007149999999999999 -1.39636e-11
0.000716 -1.30332e-11
0.000717 -1.19513e-11
0.000718 -1.07306e-11
0.000719 -9.38577e-12
0.0007199999999999999 -7.93262e-12
0.000721 -6.38801e-12
0.000722 -4.77033e-12
0.000723 -3.10007e-12
0.0007239999999999999 -1.39958e-12
0.000725 3.07826e-13
0.000726 1.99923e-12
0.000727 3.65287e-12
0.0007279999999999999 5.24815e-12
0.0007289999999999999 6.76523e-12
0.00073 8.18472e-12
0.000731 9.48803e-12
0.000732 1.06582e-11
0.0007329999999999999 1.16808e-11
0.000734 1.2544e-11
0.000735 1.32383e-11
0.000736 1.37559e-11
0.0007369999999999999 1.40902e-11
0.0007379999999999999 1.42366e-11
0.000739 1.4193e-11
0.00074 1.39616e-11
0.000741 1.3548e-11
0.0007419999999999999 1.29619e-11
0.000743 1.22155e-11
0.000744 1.13238e-11
0.000745 1.03045e-11
0.0007459999999999999 9.17946e-12
0.0007469999999999999 7.97427e-12
0.000748 6.71771e-12
0.000749 5.44004e-12
0.00075 4.1715e-12
0.0007509999999999999 2.94129e-12
0.000752 1.77741e-12
0.000753 7.06429e-13
0.000754 -2.47258e-13
0.0007549999999999999 -1.06276e-12
0.0007559999999999999 -1.72407e-12
0.000757 -2.22072e-12
0.000758 -2.54766e-12
0.000759 -2.70461e-12
0.0007599999999999999 -2.69562e-12
0.000761 -2.5292e-12
0.000762 -2.21877e-12
0.000763 -1.78287e-12
0.0007639999999999999 -1.2447e-12
0.000765 -6.30979e-13
0.000766 2.96118e-14
0.000767 7.07746e-13
0.000768 1.37441e-12
0.0007689999999999999 2.00144e-12
0.00077 2.56213e-12
0.000771 3.03199e-12
0.000772 3.38995e-12
0.0007729999999999999 3.6194e-12
0.000774 3.70878e-12
0.000775 3.6514e-12
0.000776 3.44462e-12
0.0007769999999999999 3.08933e-12
0.0007779999999999999 2.59005e-12
0.000779 1.95605e-12
0.00078 1.20269e-12
0.000781 3.52045e-13
0.0007819999999999999 -5.67943e-13
0.000783 -1.52567e-12
0.000784 -2.4886e-12
0.000785 -3.42536e-12
0.0007859999999999999 -4.3065e-12
0.0007869999999999999 -5.10409e-12
0.000788 -5.79109e-12
0.000789 -6.3414e-12
0.00079 -6.73101e-12
0.0007909999999999999 -6.9399e-12
0.000792 -6.95389e-12
0.000793 -6.76568e-12
0.000794 -6.37496e-12
0.0007949999999999999 -5.78779e-12
0.0007959999999999999 -5.01587e-12
0.000797 -4.07609e-12
0.000798 -2.99032e-12
0.000799 -1.78524e-12
0.0007999999999999999 -4.91914e-13
0.000801 8.55269e-13
0.000802 2.21994e-12
0.000803 3.5652e-12
0.0008039999999999999 4.8548e-12
0.0008049999999999999 6.05384e-12
0.000806 7.12917e-12
0.000807 8.04982e-12
0.000808 8.78771e-12
0.0008089999999999999 9.31856e-12
0.00081 9.62272e-12
0.000811 9.68563e-12
0.000812 9.49804e-12
0.0008129999999999999 9.05615e-12
0.0008139999999999999 8.36199e-12
0.000815 7.42403e-12
0.000816 6.25764e-12
0.0008169999999999999 4.88497e-12
0.0008179999999999999 3.33417e-12
0.000819 1.63816e-12
0.00082 -1.66489e-13
0.000821 -2.04033e-12
0.0008219999999999999 -3.94165e-12
0.000823 -5.82729e-12
0.000824 -7.65394e-12
0.000825 -9.37996e-12
0.0008259999999999999 -1.09672e-11
0.0008269999999999999 -1.23823e-11
0.000828 -1.35972e-11
0.000829 -1.45891e-11
0.00083 -1.534e-11
0.0008309999999999999 -1.58367e-11
0.000832 -1.6071e-11
0.000833 -1.60403e-11
0.000834 -1.5748e-11
0.0008349999999999999 -1.52034e-11
0.0008359999999999999 -1.44212e-11
0.000837 -1.34204e-11
0.000838 -1.22236e-11
0.000839 -1.08564e-11
0.0008399999999999999 -9.34691e-12
0.000841 -7.72504e-12
0.000842 -6.02162e-12
0.000843 -4.26733e-12
0.0008439999999999999 -2.49203e-12
0.0008449999999999999 -7.24636e-13
0.000846 1.00681e-12
0.000847 2.67539e-12
0.000848 4.25625e-12
0.0008489999999999999 5.72783e-12
0.00085 7.07268e-12
0.000851 8.27725e-12
0.000852 9.33108e-12
0.0008529999999999999 1.0226e-11
0.0008539999999999999 1.09563e-11
0.000855 1.15192e-11
0.000856 1.19157e-11
0.000857 1.21507e-11
0.0008579999999999999 1.22315e-11
0.000859 1.21669e-11
0.00086 1.19671e-11
0.000861 1.16433e-11
0.0008619999999999999 1.12083e-11
0.0008629999999999999 1.06771e-11
0.000864 1.00661e-11
0.000865 9.39271e-12
0.0008659999999999999 8.67412e-12
0.0008669999999999999 7.92695e-12
0.000868 7.16617e-12
0.000869 6.40426e-12
0.00087 5.65011e-12
0.0008709999999999999 4.90848e-12
0.0008719999999999999 4.18028e-12
0.000873 3.46363e-12
0.000874 2.75536e-12
0.0008749999999999999 2.05212e-12
0.0008759999999999999 1.35069e-12
0.000877 6.47471e-13
0.000878 -6.20678e-14
0.000879 -7.83669e-13
0.0008799999999999999 -1.52372e-12
0.000881 -2.28813e-12
0.000882 -3.08095e-12
0.000883 -3.90337e-12
0.0008839999999999999 -4.7532e-12
0.0008849999999999999 -5.62502e-12
0.000886 -6.51089e-12
0.000887 -7.40131e-12
0.000888 -8.28596e-12
0.0008889999999999999 -9.15393e-12
0.00089 -9.99346e-12
0.000891 -1.07912e-11
0.000892 -1.15319e-11
0.0008929999999999999 -1.21987e-11
0.0008939999999999999 -1.27737e-11
0.000895 -1.32395e-11
0.000896 -1.35802e-11
0.000897 -1.37815e-11
0.0008979999999999999 -1.38311e-11
0.000899 -1.37184e-11
0.0009 -1.34346e-11
0.000901 -1.29737e-11
0.0009019999999999999 -1.23328e-11
0.0009029999999999999 -1.15137e-11
0.000904 -1.05222e-11
0.000905 -9.36832e-12
0.000906 -8.06538e-12
0.0009069999999999999 -6.62914e-12
0.000908 -5.07774e-12
0.000909 -3.4316e-12
0.00091 -1.7134e-12
0.0009109999999999999 5.23412e-14
0.0009119999999999999 1.83996e-12
0.000913 3.6234e-12
0.000914 5.3768e-12
0.0009149999999999999 7.07469e-12
0.0009159999999999999 8.69207e-12
0.000917 1.02043e-11
0.000918 1.15873e-11
0.000919 1.28175e-11
0.0009199999999999999 1.38719e-11
0.0009209999999999999 1.47293e-11
0.000922 1.53703e-11
0.000923 1.57783e-11
0.0009239999999999999 1.59403e-11
0.0009249999999999999 1.58479e-11
0.000926 1.54972e-11
0.000927 1.48897e-11
0.000928 1.40324e-11
0.0009289999999999999 1.29376e-11
0.0009299999999999999 1.16226e-11
0.000931 1.01091e-11
0.000932 8.42308e-12
0.0009329999999999999 6.59437e-12
0.0009339999999999999 4.65706e-12
0.000935 2.64969e-12
0.000936 6.14847e-13
0.000937 -1.40204e-12
0.0009379999999999999 -3.35473e-12
0.000939 -5.19841e-12
0.00094 -6.89153e-12
0.000941 -8.39693e-12
0.0009419999999999999 -9.68226e-12
0.0009429999999999999 -1.07203e-11
0.000944 -1.14895e-11
0.000945 -1.19746e-11
0.000946 -1.21675e-11
0.0009469999999999999 -1.20685e-11
0.000948 -1.16858e-11
0.000949 -1.10351e-11
0.00095 -1.01386e-11
0.0009509999999999999 -9.02278e-12
0.0009519999999999999 -7.71724e-12
0.000953 -6.25398e-12
0.000954 -4.66717e-12
0.0009549999999999999 -2.99321e-12
0.0009559999999999999 -1.27025e-12
0.000957 4.62956e-13
0.000958 2.16871e-12
0.000959 3.81192e-12
0.0009599999999999999 5.3609e-12
0.0009609999999999999 6.78737e-12
0.000962 8.06609e-12
0.000963 9.17477e-12
0.0009639999999999999 1.00944e-11
0.0009649999999999999 1.08102e-11
0.000966 1.1312e-11
0.000967 1.15941e-11
0.000968 1.16555e-11
0.0009689999999999999 1.14992e-11
0.0009699999999999999 1.11329e-11
0.000971 1.05694e-11
0.000972 9.82654e-12
0.0009729999999999999 8.92619e-12
0.0009739999999999999 7.89166e-12
0.000975 6.74576e-12
0.000976 5.50985e-12
0.000977 4.20465e-12
0.000978 2.85176e-12
0.000979 1.47435e-12
0.00098 9.63778e-14
0.0009809999999999999 -1.25957e-12
0.000982 -2.57439e-12
0.000983 -3.83328e-12
0.0009839999999999998 -5.02496e-12
0.000985 -6.13997e-12
0.000986 -7.16943e-12
0.000987 -8.10457e-12
0.000988 -8.93717e-12
0.0009889999999999999 -9.66007e-12
0.00099 -1.02674e-11
0.000991 -1.07543e-11
0.000992 -1.11171e-11
0.000993 -1.13528e-11
0.0009939999999999999 -1.14596e-11
0.000995 -1.14365e-11
0.000996 -1.12831e-11
0.000997 -1.09995e-11
0.000998 -1.05862e-11
0.0009989999999999999 -1.00446e-11
0.001 -9.37729e-12


==> tikzpictures/data/IMEX_P2.dat <==
0.0 0.0
1e-06 0.0
2e-06 -2.04995e-31
3e-06 2.37749e-30
4e-06 -4.05641e-30
4.9999999999999996e-06 -8.68883e-30
6e-06 1.78098e-29
7e-06 -2.29649e-29
8e-06 -1.05368e-28
9e-06 9.54618e-29
9.999999999999999e-06 1.88399e-28
1.1e-05 -6.00517e-28
1.2e-05 -6.73057e-28
1.3e-05 1.50927e-27
1.4e-05 1.25699e-27
1.4999999999999999e-05 -4.23548e-27
1.6e-05 -3.47146e-27
1.7e-05 8.75473e-27
1.8e-05 7.55522e-27
1.8999999999999998e-05 -1.77333e-26
1.9999999999999998e-05 -1.83867e-26
2.1e-05 2.96748e-26
2.2e-05 3.97837e-26
2.3e-05 -4.33241e-26
2.4e-05 -7.9648e-26
2.4999999999999998e-05 5.28088e-26
2.6e-05 1.5089e-25
2.7e-05 -4.25968e-26
2.8e-05 -2.81766e-25
2.9e-05 -5.59668e-26
2.9999999999999997e-05 4.67027e-25
3.1e-05 3.85872e-25
3.2e-05 -5.40031e-25
3.2999999999999996e-05 -1.02402e-24
3.4e-05 1.65207e-25
3.5e-05 1.80847e-24
3.6e-05 1.00891e-24
3.7e-05 -2.38687e-24
3.7999999999999995e-05 -3.58004e-24
3.9e-05 1.63031e-24
3.9999999999999996e-05 8.41988e-24
4.1e-05 4.89568e-24
4.2e-05 -1.17726e-23
4.2999999999999995e-05 -2.30473e-23
4.4e-05 -3.9225e-24
4.4999999999999996e-05 4.02484e-23
4.6e-05 5.81506e-23
4.7e-05 -2.1784e-24
4.8e-05 -1.11938e-22
4.9e-05 -1.41313e-22
4.9999999999999996e-05 2.14898e-23
5.1e-05 2.84562e-22
5.2e-05 3.30396e-22
5.3e-05 -8.13575e-23
5.4e-05 -6.93063e-22
5.4999999999999995e-05 -7.5087e-22
5.6e-05 2.56606e-22
5.6999999999999996e-05 1.66398e-21
5.8e-05 1.71756e-21
5.9e-05 -6.97849e-22
5.9999999999999995e-05 -3.9823e-21
6.1e-05 -4.091e-21
6.2e-05 1.55048e-21
6.3e-05 9.36732e-21
6.4e-05 1.01415e-20
6.5e-05 -2.38326e-21
6.599999999999999e-05 -2.09557e-20
6.7e-05 -2.52217e-20
6.8e-05 2.74328e-22
6.9e-05 4.28636e-20
7e-05 6.00865e-20
7.099999999999999e-05 1.46316e-20
7.2e-05 -7.66483e-20
7.3e-05 -1.32084e-19
7.4e-05 -6.64341e-20
7.5e-05 1.11443e-19
7.599999999999999e-05 2.60323e-19
7.7e-05 2.00304e-19
7.8e-05 -1.05982e-19
7.9e-05 -4.46764e-19
7.999999999999999e-05 -4.78108e-19
8.099999999999999e-05 -3.17004e-20
8.2e-05 6.37095e-19
8.3e-05 9.44397e-19
8.4e-05 4.45429e-19
8.499999999999999e-05 -6.70458e-19
8.599999999999999e-05 -1.5473e-18
8.7e-05 -1.2745e-18
8.8e-05 2.59729e-19
8.9e-05 2.02909e-18
8.999999999999999e-05 2.50559e-18
9.099999999999999e-05 9.20632e-19
9.2e-05 -1.86568e-18
9.3e-05 -3.75671e-18
9.4e-05 -2.96977e-18
9.499999999999999e-05 4.01138e-19
9.6e-05 4.13906e-18
9.7e-05 5.36059e-18
9.8e-05 2.69533e-18
9.9e-05 -2.46229e-18
9.999999999999999e-05 -6.67064e-18
0.000101 -6.732e-18
0.000102 -1.99861e-18
0.000103 4.90888e-18
0.000104 9.53095e-18
0.00010499999999999999 8.34264e-18
0.000106 1.22002e-18
0.000107 -7.97365e-18
0.000108 -1.3316e-17
0.00010899999999999999 -1.04709e-17
0.00010999999999999999 3.35069e-20
0.000111 1.22568e-17
0.000112 1.80461e-17
0.000113 1.24449e-17
0.00011399999999999999 -2.2858e-18
0.00011499999999999999 -1.72837e-17
0.000116 -2.25423e-17
0.000117 -1.3718e-17
0.000118 4.53987e-18
0.00011899999999999999 2.12505e-17
0.00011999999999999999 2.60074e-17
0.000121 1.5475e-17
0.000122 -4.64155e-18
0.00012299999999999998 -2.30524e-17
0.000124 -2.93302e-17
0.000125 -1.95765e-17
0.000126 1.54158e-18
0.000127 2.31419e-17
0.000128 3.35878e-17
0.000129 2.64801e-17
0.00013 4.32688e-18
0.00013099999999999999 -2.20762e-17
0.00013199999999999998 -3.8654e-17
0.000133 -3.53439e-17
0.000134 -1.20725e-17
0.000135 2.00484e-17
0.000136 4.37067e-17
0.000137 4.46308e-17
0.000138 2.02648e-17
0.000139 -1.74497e-17
0.00014 -4.76833e-17
0.00014099999999999998 -5.22986e-17
0.00014199999999999998 -2.69284e-17
0.000143 1.52811e-17
0.000144 5.02222e-17
0.000145 5.66181e-17
0.000146 2.93016e-17
0.000147 -1.63193e-17
0.000148 -5.2431e-17
0.000149 -5.58234e-17
0.00015 -2.34719e-17
0.00015099999999999998 2.4098e-17
0.00015199999999999998 5.53156e-17
0.000153 4.86328e-17
0.000154 7.88993e-18
0.000155 -3.93153e-17
0.000156 -5.99515e-17
0.000157 -3.82904e-17
0.000158 1.26792e-17
0.000159 5.92321e-17
0.00015999999999999999 6.91005e-17
0.00016099999999999998 3.30859e-17
0.00016199999999999998 -2.82834e-17
0.000163 -7.74406e-17
0.000164 -8.34244e-17
0.000165 -4.10494e-17
0.000166 2.64315e-17
0.000167 8.19504e-17
0.000168 9.62966e-17
0.000169 6.33643e-17
0.00016999999999999999 1.20469e-18
0.00017099999999999998 -5.95507e-17
0.00017199999999999998 -9.19482e-17
0.000173 -8.49382e-17
0.000174 -4.6214e-17
0.000175 4.65743e-18
0.000176 4.80829e-17
0.000177 7.35647e-17
0.000178 8.02877e-17
0.000179 7.03479e-17
0.00017999999999999998 4.26607e-17
0.00018099999999999998 -4.86734e-18
0.00018199999999999998 -6.61359e-17
0.000183 -1.20773e-16
0.000184 -1.40441e-16
0.000185 -1.05715e-16
0.000186 -2.1145e-17
0.000187 8.33883e-17
0.000188 1.66162e-16
0.00018899999999999999 1.92825e-16
0.00018999999999999998 1.5074e-16
0.00019099999999999998 5.33278e-17
0.000192 -6.54628e-17
0.000193 -1.64161e-16
0.000194 -2.0993e-16
0.000195 -1.90753e-16
0.000196 -1.17027e-16
0.000197 -1.27811e-17
0.000198 9.52835e-17
0.00019899999999999999 1.82723e-16
0.00019999999999999998 2.27002e-16
0.00020099999999999998 2.10197e-16
0.000202 1.29011e-16
0.000203 4.38877e-18
0.000204 -1.21924e-16
0.000205 -2.06435e-16
0.000206 -2.25639e-16
0.000207 -1.83966e-16
0.000208 -1.04354e-16
0.00020899999999999998 -1.31318e-17
0.00020999999999999998 6.77581e-17
0.00021099999999999998 1.20345e-16
0.000212 1.31284e-16
0.000213 9.92474e-17
0.000214 4.28948e-17
0.000215 -1.77038e-18
0.000216 1.88256e-18
0.000217 6.88223e-17
0.00021799999999999999 1.77643e-16
0.00021899999999999998 2.722e-16
0.00021999999999999998 2.81214e-16
0.00022099999999999998 1.50925e-16
0.000222 -1.21595e-16
0.000223 -4.73322e-16
0.000224 -7.92897e-16
0.000225 -9.65429e-16
0.000226 -9.1668e-16
0.000227 -6.28531e-16
0.00022799999999999999 -1.254e-16
0.00022899999999999998 5.39591e-16
0.00022999999999999998 1.27438e-15
0.00023099999999999998 1.92757e-15
0.000232 2.30077e-15
0.000233 2.2155e-15
0.000234 1.5992e-15
0.000235 5.23866e-16
0.000236 -8.33137e-16
0.000237 -2.26375e-15
0.00023799999999999998 -3.56782e-15
0.00023899999999999998 -4.53303e-15
0.00023999999999999998 -4.90982e-15
0.00024099999999999998 -4.45106e-15
0.000242 -3.01945e-15
0.000243 -6.86743e-16
0.000244 2.25511e-15
0.000245 5.37354e-15
0.00024599999999999996 8.19308e-15
0.000247 1.02444e-14
0.000248 1.10724e-14
0.000249 1.02709e-14
0.00025 7.585e-15
0.000251 3.04554e-15
0.000252 -2.95376e-15
0.00025299999999999997 -9.69374e-15
0.000254 -1.62561e-14
0.00025499999999999996 -2.16619e-14
0.000256 -2.49687e-14
0.000257 -2.53466e-14
0.000258 -2.21888e-14
0.000259 -1.52768e-14
0.00026 -4.93548e-15
0.000261 7.92976e-15
0.00026199999999999997 2.19688e-14
0.000263 3.564e-14
0.00026399999999999997 4.74565e-14
0.000265 5.6151e-14
0.000266 6.08046e-14
0.000267 6.10594e-14
0.000268 5.74653e-14
0.000269 5.1866e-14
0.00027 4.76387e-14
0.000271 4.9665e-14
0.000272 6.40698e-14
0.00027299999999999997 9.78638e-14
0.000274 1.58588e-13
0.00027499999999999996 2.53927e-13
0.000276 3.91186e-13
0.000277 5.76566e-13
0.000278 8.14324e-13
0.000279 1.10597e-12
0.00028 1.44966e-12
0.000281 1.83986e-12
0.00028199999999999997 2.26721e-12
0.000283 2.71862e-12
0.00028399999999999996 3.17742e-12
0.000285 3.62375e-12
0.000286 4.03515e-12
0.000287 4.38733e-12
0.000288 4.65503e-12
0.000289 4.81291e-12
0.00029 4.8365e-12
0.00029099999999999997 4.70321e-12
0.000292 4.39348e-12
0.00029299999999999997 3.89202e-12
0.000294 3.18882e-12
0.00029499999999999996 2.27989e-12
0.000296 1.16765e-12
0.000297 -1.38796e-13
0.000298 -1.62344e-12
0.000299 -3.26339e-12
0.0003 -5.02921e-12
0.000301 -6.88567e-12
0.00030199999999999997 -8.7927e-12
0.000303 -1.07065e-11
0.00030399999999999996 -1.25805e-11
0.000305 -1.43666e-11
0.000306 -1.60165e-11
0.000307 -1.74831e-11
0.000308 -1.8722e-11
0.000309 -1.96927e-11
0.00031 -2.03599e-11
0.00031099999999999997 -2.0695e-11
0.000312 -2.06765e-11
0.00031299999999999996 -2.02912e-11
0.000314 -1.95342e-11
0.00031499999999999996 -1.84098e-11
0.000316 -1.69312e-11
0.000317 -1.51209e-11
0.000318 -1.30104e-11
0.000319 -1.06389e-11
0.00031999999999999997 -8.05228e-12
0.000321 -5.30246e-12
0.00032199999999999997 -2.44632e-12
0.000323 4.55481e-13
0.00032399999999999996 3.34036e-12
0.000325 6.14616e-12
0.000326 8.8135e-12
0.000327 1.12878e-11
0.000328 1.35212e-11
0.000329 1.54739e-11
0.00033 1.71159e-11
0.00033099999999999997 1.84281e-11
0.000332 1.94027e-11
0.00033299999999999996 2.00435e-11
0.000334 2.03653e-11
0.000335 2.03931e-11
0.000336 2.01601e-11
0.000337 1.97062e-11
0.000338 1.90752e-11
0.000339 1.83124e-11
0.00033999999999999997 1.74623e-11
0.000341 1.65653e-11
0.00034199999999999996 1.56554e-11
0.000343 1.47578e-11
0.00034399999999999996 1.38872e-11
0.000345 1.30475e-11
0.000346 1.22314e-11
0.000347 1.14209e-11
0.000348 1.05882e-11
0.00034899999999999997 9.69697e-12
0.00035 8.7055e-12
0.00035099999999999997 7.56953e-12
0.000352 6.2455e-12
0.00035299999999999996 4.69345e-12
0.000354 2.87993e-12
0.000355 7.81002e-13
0.000356 -1.61507e-12
0.000357 -4.30576e-12
0.000358 -7.27314e-12
0.000359 -1.04835e-11
0.00035999999999999997 -1.38873e-11
0.000361 -1.74201e-11
0.00036199999999999996 -2.10038e-11
0.000363 -2.45501e-11
0.00036399999999999996 -2.79629e-11
0.000365 -3.11419e-11
0.000366 -3.39859e-11
0.000367 -3.63957e-11
0.000368 -3.82781e-11
0.00036899999999999997 -3.95494e-11
0.00037 -4.01391e-11
0.00037099999999999996 -3.99922e-11
0.000372 -3.90719e-11
0.00037299999999999996 -3.73609e-11
0.000374 -3.48626e-11
0.000375 -3.1602e-11
0.000376 -2.76253e-11
0.000377 -2.29995e-11
0.00037799999999999997 -1.78108e-11
0.000379 -1.21621e-11
0.00037999999999999997 -6.17001e-12
0.000381 3.72707e-14
0.00038199999999999996 6.32332e-12
0.000383 1.25465e-11
0.000384 1.85638e-11
0.000385 2.42362e-11
0.000386 2.94333e-11
0.000387 3.40374e-11
0.000388 3.79464e-11
0.00038899999999999997 4.10765e-11
0.00039 4.33641e-11
0.00039099999999999996 4.47691e-11
0.000392 4.52757e-11
0.00039299999999999996 4.48929e-11
0.000394 4.36533e-11
0.000395 4.16121e-11
0.000396 3.88445e-11
0.000397 3.54432e-11
0.00039799999999999997 3.15152e-11
0.000399 2.71778e-11
0.00039999999999999996 2.25551e-11
0.000401 1.77744e-11
0.00040199999999999996 1.29623e-11
0.000403 8.24044e-12
0.000404 3.721e-12
0.000405 -4.96052e-13
0.000406 -4.32479e-12
0.00040699999999999997 -7.69435e-12
0.000408 -1.05502e-11
0.00040899999999999997 -1.28555e-11
0.00041 -1.45912e-11
0.00041099999999999996 -1.57558e-11
0.000412 -1.63642e-11
0.00041299999999999996 -1.64464e-11
0.000414 -1.60466e-11
0.000415 -1.52217e-11
0.000416 -1.4038e-11
0.000417 -1.25681e-11
0.00041799999999999997 -1.08873e-11
0.000419 -9.07187e-12
0.00041999999999999996 -7.19625e-12
0.000421 -5.33056e-12
0.00042199999999999996 -3.53748e-12
0.000423 -1.87009e-12
0.000424 -3.70782e-13
0.000425 9.29244e-13
0.000426 2.01066e-12
0.00042699999999999997 2.86649e-12
0.000428 3.5014e-12
0.00042899999999999997 3.92964e-12
0.00043 4.17232e-12
0.00043099999999999996 4.25551e-12
0.000432 4.20911e-12
0.00043299999999999995 4.06562e-12
0.000434 3.85793e-12
0.000435 3.61636e-12
0.00043599999999999997 3.36632e-12
0.000437 3.12708e-12
0.00043799999999999997 2.91143e-12
0.000439 2.72564e-12
0.00043999999999999996 2.56972e-12
0.000441 2.43838e-12
0.00044199999999999996 2.32253e-12
0.000443 2.2106e-12
0.000444 2.08885e-12
0.000445 1.94136e-12
0.000446 1.75077e-12
0.00044699999999999997 1.5001e-12
0.000448 1.17468e-12
0.00044899999999999996 7.62934e-13
0.00045 2.56009e-13
0.00045099999999999996 -3.52884e-13
0.000452 -1.06837e-12
0.000453 -1.89222e-12
0.000454 -2.82291e-12
0.000455 -3.85563e-12
0.00045599999999999997 -4.98222e-12
0.000457 -6.1907e-12
0.00045799999999999997 -7.46461e-12
0.000459 -8.78305e-12
0.00045999999999999996 -1.01214e-11
0.000461 -1.14523e-11
0.00046199999999999995 -1.27457e-11
0.000463 -1.3969e-11
0.000464 -1.50867e-11
0.00046499999999999997 -1.6062e-11
0.000466 -1.6858e-11
0.00046699999999999997 -1.7439e-11
0.000468 -1.77722e-11
0.00046899999999999996 -1.78293e-11
0.00047 -1.7588e-11
0.00047099999999999996 -1.70331e-11
0.000472 -1.61568e-11
0.000473 -1.4959e-11
0.000474 -1.34472e-11
0.000475 -1.16376e-11
0.00047599999999999997 -9.55423e-12
0.000477 -7.2281e-12
0.00047799999999999996 -4.69564e-12
0.000479 -1.99829e-12
0.00047999999999999996 8.1728e-13
0.000481 3.69953e-12
0.00048199999999999995 6.59392e-12
0.000483 9.44557e-12
0.000484 1.22011e-11
0.00048499999999999997 1.48084e-11
0.000486 1.72163e-11
0.00048699999999999997 1.9375e-11
0.000488 2.12379e-11
0.000489 2.27643e-11
0.00049 2.39205e-11
0.000491 2.46799e-11
0.0004919999999999999 2.50233e-11
0.000493 2.494e-11
0.000494 2.44278e-11
0.000495 2.3494e-11
0.000496 2.2155e-11
0.0004969999999999999 2.04358e-11
0.000498 1.83708e-11
0.000499 1.60037e-11
0.0005 1.33854e-11
0.0005009999999999999 1.05722e-11
0.000502 7.62404e-12
0.000503 4.60316e-12
0.000504 1.57418e-12
0.000505 -1.39759e-12
0.0005059999999999999 -4.24885e-12
0.000507 -6.92134e-12
0.000508 -9.36368e-12
0.000509 -1.15323e-11
0.0005099999999999999 -1.33919e-11
0.000511 -1.49162e-11
0.000512 -1.60885e-11
0.000513 -1.69011e-11
0.000514 -1.73552e-11
0.0005149999999999999 -1.74599e-11
0.000516 -1.72319e-11
0.000517 -1.66951e-11
0.000518 -1.58786e-11
0.0005189999999999999 -1.48151e-11
0.00052 -1.35393e-11
0.000521 -1.20876e-11
0.000522 -1.04978e-11
0.000523 -8.80733e-12
0.0005239999999999999 -7.05244e-12
0.000525 -5.26702e-12
0.000526 -3.48307e-12
0.000527 -1.731e-12
0.0005279999999999999 -3.89262e-14
0.000529 1.5688e-12
0.00053 3.07249e-12
0.000531 4.45659e-12
0.000532 5.70836e-12
0.0005329999999999999 6.81702e-12
0.000534 7.77404e-12
0.000535 8.57374e-12
0.000536 9.2137e-12
0.0005369999999999999 9.69457e-12
0.000538 1.002e-11
0.000539 1.01965e-11
0.00054 1.02317e-11
0.0005409999999999999 1.01332e-11
0.000542 9.90718e-12
0.000543 9.55848e-12
0.000544 9.09312e-12
0.000545 8.51993e-12
0.0005459999999999999 7.8507e-12
0.000547 7.09854e-12
0.000548 6.27622e-12
0.000549 5.39525e-12
0.0005499999999999999 4.46593e-12
0.000551 3.49759e-12
0.000552 2.49899e-12
0.000553 1.47925e-12
0.000554 4.48836e-13
0.0005549999999999999 -5.80419e-13
0.000556 -1.59715e-12
0.000557 -2.59298e-12
0.000558 -3.5639e-12
0.0005589999999999999 -4.50912e-12
0.00056 -5.4287e-12
0.000561 -6.32152e-12
0.000562 -7.18485e-12
0.000563 -8.0149e-12
0.0005639999999999999 -8.8072e-12
0.000565 -9.55634e-12
0.000566 -1.02558e-11
0.000567 -1.08976e-11
0.0005679999999999999 -1.14718e-11
0.000569 -1.19658e-11
0.00057 -1.23643e-11
0.000571 -1.26502e-11
0.000572 -1.28068e-11
0.0005729999999999999 -1.28202e-11
0.000574 -1.26797e-11
0.000575 -1.23776e-11
0.000576 -1.19101e-11
0.0005769999999999999 -1.12777e-11
0.000578 -1.04866e-11
0.000579 -9.54755e-12
0.00058 -8.4733e-12
0.000581 -7.27719e-12
0.0005819999999999999 -5.97339e-12
0.000583 -4.5785e-12
0.000584 -3.11218e-12
0.000585 -1.59552e-12
0.0005859999999999999 -4.8408e-14
0.000587 1.51208e-12
0.000588 3.07104e-12
0.000589 4.61397e-12
0.0005899999999999999 6.12536e-12
0.0005909999999999999 7.58848e-12
0.000592 8.98578e-12
0.000593 1.02991e-11
0.000594 1.15098e-11
0.0005949999999999999 1.25992e-11
0.000596 1.35491e-11
0.000597 1.4343e-11
0.000598 1.49655e-11
0.0005989999999999999 1.54026e-11
0.0006 1.56419e-11
0.000601 1.5674e-11
0.000602 1.54931e-11
0.000603 1.50981e-11
0.0006039999999999999 1.44923e-11
0.000605 1.36841e-11
0.000606 1.26869e-11
0.000607 1.152e-11
0.0006079999999999999 1.02081e-11
0.000609 8.77975e-12
0.00061 7.26558e-12
0.000611 5.69743e-12
0.000612 4.10794e-12
0.0006129999999999999 2.53077e-12
0.000614 1.00055e-12
0.000615 -4.48121e-13
0.000616 -1.78261e-12
0.0006169999999999999 -2.97462e-12
0.000618 -4.00221e-12
0.000619 -4.85065e-12
0.00062 -5.51189e-12
0.000621 -5.98314e-12
0.0006219999999999999 -6.26548e-12
0.000623 -6.36324e-12
0.000624 -6.2842e-12
0.000625 -6.04036e-12
0.0006259999999999999 -5.6487e-12
0.000627 -5.13131e-12
0.000628 -4.51453e-12
0.000629 -3.82732e-12
0.0006299999999999999 -3.09947e-12
0.0006309999999999999 -2.36073e-12
0.000632 -1.64098e-12
0.000633 -9.70792e-13
0.000634 -3.81042e-13
0.0006349999999999999 9.88543e-14
0.000636 4.43313e-13
0.000637 6.3221e-13
0.000638 6.5131e-13
0.0006389999999999999 4.92274e-13
0.0006399999999999999 1.53285e-13
0.000641 -3.59622e-13
0.000642 -1.03153e-12
0.000643 -1.83894e-12
0.0006439999999999999 -2.75159e-12
0.000645 -3.73484e-12
0.000646 -4.75201e-12
0.000647 -5.76605e-12
0.0006479999999999999 -6.74048e-12
0.000649 -7.63969e-12
0.00065 -8.42854e-12
0.000651 -9.07263e-12
0.000652 -9.54019e-12
0.0006529999999999999 -9.8057e-12
0.000654 -9.85361e-12
0.000655 -9.67948e-12
0.000656 -9.28754e-12
0.0006569999999999999 -8.68622e-12
0.000658 -7.88531e-12
0.000659 -6.89662e-12
0.00066 -5.73749e-12
0.000661 -4.43383e-12
0.0006619999999999999 -3.0203e-12
0.000663 -1.5375e-12
0.000664 -2.8555e-14
0.000665 1.46301e-12
0.0006659999999999999 2.89368e-12
0.000667 4.22003e-12
0.000668 5.3995e-12
0.000669 6.39227e-12
0.00067 7.16375e-12
0.0006709999999999999 7.68706e-12
0.000672 7.94523e-12
0.000673 7.93258e-12
0.000674 7.65476e-12
0.0006749999999999999 7.12773e-12
0.000676 6.37631e-12
0.000677 5.43314e-12
0.000678 4.33788e-12
0.0006789999999999999 3.13579e-12
0.0006799999999999999 1.87494e-12
0.000681 6.02965e-13
0.000682 -6.34877e-13
0.000683 -1.79585e-12
0.0006839999999999999 -2.83896e-12
0.000685 -3.72552e-12
0.000686 -4.42156e-12
0.000687 -4.90112e-12
0.0006879999999999999 -5.14791e-12
0.0006889999999999999 -5.15448e-12
0.00069 -4.91999e-12
0.000691 -4.44844e-12
0.000692 -3.74822e-12
0.0006929999999999999 -2.83261e-12
0.000694 -1.72012e-12
0.000695 -4.34264e-13
0.000696 9.96825e-13
0.0006969999999999999 2.54061e-12
0.0006979999999999999 4.16047e-12
0.000699 5.81652e-12
0.0007 7.467e-12
0.000701 9.0701e-12
0.0007019999999999999 1.05856e-11
0.000703 1.19761e-11
0.000704 1.32078e-11
0.000705 1.42503e-11
0.0007059999999999999 1.5076e-11
0.000707 1.56601e-11
0.000708 1.59806e-11
0.000709 1.60206e-11
0.00071 1.57701e-11
0.0007109999999999999 1.52278e-11
0.000712 1.44005e-11
0.000713 1.33017e-11
0.000714 1.19493e-11
0.0007149999999999999 1.03648e-11
0.000716 8.57329e-12
0.000717 6.6045e-12
0.000718 4.4949e-12
0.000719 2.28858e-12
0.0007199999999999999 3.64626e-14
0.000721 -2.20689e-12
0.000722 -4.38783e-12
0.000723 -6.45776e-12
0.0007239999999999999 -8.37514e-12
0.000725 -1.0105e-11
0.000726 -1.16173e-11
0.000727 -1.28858e-11
0.0007279999999999999 -1.38881e-11
0.0007289999999999999 -1.46083e-11
0.00073 -1.50391e-11
0.000731 -1.51847e-11
0.000732 -1.50609e-11
0.0007329999999999999 -1.46939e-11
0.000734 -1.41166e-11
0.000735 -1.33645e-11
0.000736 -1.24735e-11
0.0007369999999999999 -1.14799e-11
0.0007379999999999999 -1.04229e-11
0.000739 -9.34432e-12
0.00074 -8.28787e-12
0.000741 -7.29495e-12
0.0007419999999999999 -6.40153e-12
0.000743 -5.63627e-12
0.000744 -5.01961e-12
0.000745 -4.56271e-12
0.0007459999999999999 -4.26608e-12
0.0007469999999999999 -4.11892e-12
0.000748 -4.10003e-12
0.000749 -4.1803e-12
0.00075 -4.32544e-12
0.0007509999999999999 -4.49836e-12
0.000752 -4.66102e-12
0.000753 -4.77606e-12
0.000754 -4.80818e-12
0.0007549999999999999 -4.72577e-12
0.0007559999999999999 -4.50322e-12
0.000757 -4.12471e-12
0.000758 -3.58812e-12
0.000759 -2.90678e-12
0.0007599999999999999 -2.10742e-12
0.000761 -1.22544e-12
0.000762 -3.01037e-13
0.000763 6.21403e-13
0.0007639999999999999 1.49204e-12
0.000765 2.25601e-12
0.000766 2.85787e-12
0.000767 3.24834e-12
0.000768 3.38937e-12
0.0007689999999999999 3.25539e-12
0.00077 2.83176e-12
0.000771 2.11351e-12
0.000772 1.10574e-12
0.0007729999999999999 -1.75139e-13
0.000774 -1.70069e-12
0.000775 -3.43077e-12
0.000776 -5.31432e-12
0.0007769999999999999 -7.29096e-12
0.0007779999999999999 -9.29367e-12
0.000779 -1.12523e-11
0.00078 -1.30965e-11
0.000781 -1.47561e-11
0.0007819999999999999 -1.61606e-11
0.000783 -1.72405e-11
0.000784 -1.79315e-11
0.000785 -1.81794e-11
0.0007859999999999999 -1.79451e-11
0.0007869999999999999 -1.72037e-11
0.000788 -1.59443e-11
0.000789 -1.41684e-11
0.00079 -1.18915e-11
0.0007909999999999999 -9.14494e-12
0.000792 -5.97543e-12
0.000793 -2.4442e-12
0.000794 1.37512e-12
0.0007949999999999999 5.39812e-12
0.0007959999999999999 9.53173e-12
0.000797 1.3678e-11
0.000798 1.77386e-11
0.000799 2.16196e-11
0.0007999999999999999 2.52334e-11
0.000801 2.84996e-11
0.000802 3.13458e-11
0.000803 3.3709e-11
0.0008039999999999999 3.55381e-11
0.0008049999999999999 3.67963e-11
0.000806 3.7462e-11
0.000807 3.75294e-11
0.000808 3.70072e-11
0.0008089999999999999 3.59184e-11
0.00081 3.42988e-11
0.000811 3.21963e-11
0.000812 2.96685e-11
0.0008129999999999999 2.67798e-11
0.0008139999999999999 2.35987e-11
0.000815 2.0196e-11
0.000816 1.66439e-11
0.0008169999999999999 1.30153e-11
0.0008179999999999999 9.37956e-12
0.000819 5.79792e-12
0.00082 2.31774e-12
0.000821 -1.02852e-12
0.0008219999999999999 -4.22043e-12
0.000823 -7.24508e-12
0.000824 -1.00947e-11
0.000825 -1.27669e-11
0.0008259999999999999 -1.52664e-11
0.0008269999999999999 -1.76046e-11
0.000828 -1.97977e-11
0.000829 -2.18634e-11
0.00083 -2.38185e-11
0.0008309999999999999 -2.56742e-11
0.000832 -2.74315e-11
0.000833 -2.90778e-11
0.000834 -3.05875e-11
0.0008349999999999999 -3.19268e-11
0.0008359999999999999 -3.30586e-11
0.000837 -3.39439e-11
0.000838 -3.45394e-11
0.000839 -3.47962e-11
0.0008399999999999999 -3.4662e-11
0.000841 -3.40876e-11
0.000842 -3.30317e-11
0.000843 -3.14649e-11
0.0008439999999999999 -2.93707e-11
0.0008449999999999999 -2.67487e-11
0.000846 -2.36172e-11
0.000847 -2.00147e-11
0.000848 -1.59973e-11
0.0008489999999999999 -1.1634e-11
0.00085 -7.00514e-12
0.000851 -2.20283e-12
0.000852 2.66914e-12
0.0008529999999999999 7.49824e-12
0.0008539999999999999 1.21693e-11
0.000855 1.65699e-11
0.000856 2.05935e-11
0.000857 2.4141e-11
0.0008579999999999999 2.71246e-11
0.000859 2.94729e-11
0.00086 3.11349e-11
0.000861 3.20802e-11
0.0008619999999999999 3.22982e-11
0.0008629999999999999 3.17973e-11
0.000864 3.06076e-11
0.000865 2.87811e-11
0.0008659999999999999 2.63893e-11
0.0008669999999999999 2.3517e-11
0.000868 2.02569e-11
0.000869 1.67078e-11
0.00087 1.29752e-11
0.0008709999999999999 9.1704e-12
0.0008719999999999999 5.40607e-12
0.000873 1.79065e-12
0.000874 -1.57614e-12
0.0008749999999999999 -4.6048e-12
0.0008759999999999999 -7.21674e-12
0.000877 -9.34589e-12
0.000878 -1.09415e-11
0.000879 -1.1971e-11
0.0008799999999999999 -1.24214e-11
0.000881 -1.22998e-11
0.000882 -1.16335e-11
0.000883 -1.04696e-11
0.0008839999999999999 -8.87352e-12
0.0008849999999999999 -6.92618e-12
0.000886 -4.72044e-12
0.000887 -2.35721e-12
0.000888 5.81711e-14
0.0008889999999999999 2.41918e-12
0.00089 4.62087e-12
0.000891 6.56232e-12
0.000892 8.14963e-12
0.0008929999999999999 9.30047e-12
0.0008939999999999999 9.94996e-12
0.000895 1.00558e-11
0.000896 9.60035e-12
0.000897 8.58828e-12
0.0008979999999999999 7.0432e-12
0.000899 5.00495e-12
0.0009 2.52965e-12
0.000901 -3.09084e-13
0.0009019999999999999 -3.42013e-12
0.0009029999999999999 -6.69718e-12
0.000904 -1.00229e-11
0.000905 -1.3274e-11
0.000906 -1.63272e-11
0.0009069999999999999 -1.90643e-11
0.000908 -2.13767e-11
0.000909 -2.31676e-11
0.00091 -2.43534e-11
0.0009109999999999999 -2.48656e-11
0.0009119999999999999 -2.46556e-11
0.000913 -2.36995e-11
0.000914 -2.20003e-11
0.0009149999999999999 -1.95868e-11
0.0009159999999999999 -1.65106e-11
0.000917 -1.28429e-11
0.000918 -8.67282e-12
0.000919 -4.10488e-12
0.0009199999999999999 7.45018e-13
0.0009209999999999999 5.75375e-12
0.000922 1.07936e-11
0.000923 1.57337e-11
0.0009239999999999999 2.04414e-11
0.0009249999999999999 2.4787e-11
0.000926 2.86484e-11
0.000927 3.19148e-11
0.000928 3.44888e-11
0.0009289999999999999 3.62894e-11
0.0009299999999999999 3.72557e-11
0.000931 3.73516e-11
0.000932 3.65666e-11
0.0009329999999999999 3.49139e-11
0.0009339999999999999 3.24271e-11
0.000935 2.91618e-11
0.000936 2.51982e-11
0.000937 2.06423e-11
0.0009379999999999999 1.56207e-11
0.000939 1.02713e-11
0.00094 4.73681e-12
0.000941 -8.38421e-13
0.0009419999999999999 -6.30851e-12
0.0009429999999999999 -1.15294e-11
0.000944 -1.63653e-11
0.000945 -2.06956e-11
0.000946 -2.44182e-11
0.0009469999999999999 -2.74493e-11
0.000948 -2.97243e-11
0.000949 -3.11997e-11
0.00095 -3.18559e-11
0.0009509999999999999 -3.16963e-11
0.0009519999999999999 -3.07444e-11
0.000953 -2.90419e-11
0.000954 -2.66489e-11
0.0009549999999999999 -2.36451e-11
0.0009559999999999999 -2.01285e-11
0.000957 -1.62094e-11
0.000958 -1.20048e-11
0.000959 -7.63451e-12
0.0009599999999999999 -3.22081e-12
0.0009609999999999999 1.11139e-12
0.000962 5.23713e-12
0.000963 9.03635e-12
0.0009639999999999999 1.23994e-11
0.0009649999999999999 1.5231e-11
0.000966 1.74525e-11
0.000967 1.90027e-11
0.000968 1.98383e-11
0.0009689999999999999 1.99346e-11
0.0009699999999999999 1.92868e-11
0.000971 1.79128e-11
0.000972 1.58548e-11
0.0009729999999999999 1.31777e-11
0.0009739999999999999 9.96525e-12
0.000975 6.31361e-12
0.000976 2.3279e-12
0.000977 -1.87795e-12
0.000978 -6.17963e-12
0.000979 -1.04431e-11
0.00098 -1.45296e-11
0.0009809999999999999 -1.8302e-11
0.000982 -2.16315e-11
0.000983 -2.43997e-11
0.0009839999999999998 -2.65004e-11
0.000985 -2.78425e-11
0.000986 -2.83546e-11
0.000987 -2.79911e-11
0.000988 -2.67354e-11
0.0009889999999999999 -2.45998e-11
0.00099 -2.16229e-11
0.000991 -1.78656e-11
0.000992 -1.34096e-11
0.000993 -8.35528e-12
0.0009939999999999999 -2.82201e-12
0.000995 3.05501e-12
0.000996 9.12952e-12
0.000997 1.52508e-11
0.000998 2.127e-11
0.0009989999999999999 2.7044e-11
0.001 3.24385e-11


==> tikzpictures/data/IMEX_P3.dat <==
0.0 0.0
1e-06 0.0
2e-06 -8.33003e-27
3e-06 9.4201e-27
4e-06 4.23983e-26
4.9999999999999996e-06 2.69317e-27
6e-06 4.58966e-26
7e-06 3.10294e-25
8e-06 3.00674e-25
9e-06 -1.94205e-26
9.999999999999999e-06 7.74323e-25
1.1e-05 2.30462e-24
1.2e-05 7.27664e-25
1.3e-05 -2.83046e-24
1.4e-05 1.33839e-24
1.4999999999999999e-05 1.17839e-23
1.6e-05 5.22526e-24
1.7e-05 -2.17446e-23
1.8e-05 -1.87024e-23
1.8999999999999998e-05 4.25273e-23
1.9999999999999998e-05 7.00978e-23
2.1e-05 -4.04867e-23
2.2e-05 -1.67889e-22
2.3e-05 -3.85618e-23
2.4e-05 3.00476e-22
2.4999999999999998e-05 3.20094e-22
2.6e-05 -2.87737e-22
2.7e-05 -8.46404e-22
2.8e-05 -2.72624e-22
2.9e-05 1.2441e-21
2.9999999999999997e-05 1.73726e-21
3.1e-05 -3.75504e-22
3.2e-05 -3.46195e-21
3.2999999999999996e-05 -3.19002e-21
3.4e-05 2.46304e-21
3.5e-05 8.46655e-21
3.6e-05 5.55088e-21
3.7e-05 -8.42588e-21
3.7999999999999995e-05 -1.98138e-20
3.9e-05 -8.762e-21
3.9999999999999996e-05 2.42397e-20
4.1e-05 4.41278e-20
4.2e-05 1.08276e-20
4.2999999999999995e-05 -6.24974e-20
4.4e-05 -9.30475e-20
4.4999999999999996e-05 -6.68997e-21
4.6e-05 1.46434e-19
4.7e-05 1.87326e-19
4.8e-05 -1.24741e-20
4.9e-05 -3.18117e-19
4.9999999999999996e-05 -3.66865e-19
5.1e-05 5.99737e-20
5.2e-05 6.5565e-19
5.3e-05 7.10219e-19
5.4e-05 -1.57231e-19
5.4999999999999995e-05 -1.30762e-18
5.6e-05 -1.37216e-18
5.6999999999999996e-05 3.35665e-19
5.8e-05 2.5484e-18
5.9e-05 2.65643e-18
5.9999999999999995e-05 -6.08224e-19
6.1e-05 -4.8352e-18
6.2e-05 -5.14643e-18
6.3e-05 8.37137e-19
6.4e-05 8.7863e-18
6.5e-05 9.88382e-18
6.599999999999999e-05 -3.89345e-19
6.7e-05 -1.48931e-17
6.8e-05 -1.84508e-17
6.9e-05 -2.45238e-18
7e-05 2.27034e-17
7.099999999999999e-05 3.25532e-17
7.2e-05 1.1023e-17
7.3e-05 -2.93704e-17
7.4e-05 -5.24542e-17
7.5e-05 -2.98117e-17
7.599999999999999e-05 2.81571e-17
7.7e-05 7.38364e-17
7.8e-05 6.1461e-17
7.9e-05 -8.80404e-18
7.999999999999999e-05 -8.40625e-17
8.099999999999999e-05 -1.00173e-16
8.2e-05 -3.711e-17
8.3e-05 6.16283e-17
8.4e-05 1.23487e-16
8.499999999999999e-05 1.0367e-16
8.599999999999999e-05 1.4704e-17
8.7e-05 -9.02705e-17
8.8e-05 -1.54889e-16
8.9e-05 -1.426e-16
8.999999999999999e-05 -4.22127e-17
9.099999999999999e-05 1.21e-16
9.2e-05 2.66743e-16
9.3e-05 2.75037e-16
9.4e-05 7.00445e-17
9.499999999999999e-05 -2.73297e-16
9.6e-05 -5.17731e-16
9.7e-05 -4.18268e-16
9.8e-05 4.80771e-17
9.9e-05 5.89656e-16
9.999999999999999e-05 7.79992e-16
0.000101 4.02459e-16
0.000102 -3.30605e-16
0.000103 -8.99292e-16
0.000104 -8.65472e-16
0.00010499999999999999 -2.19058e-16
0.000106 6.00424e-16
0.000107 1.02294e-15
0.000108 7.58493e-16
0.00010899999999999999 -4.1613e-18
0.00010999999999999999 -7.40472e-16
0.000111 -9.57974e-16
0.000112 -5.28334e-16
0.000113 2.3686e-16
0.00011399999999999999 8.06068e-16
0.00011499999999999999 7.87641e-16
0.000116 1.91377e-16
0.000117 -5.71728e-16
0.000118 -9.48894e-16
0.00011899999999999999 -6.12662e-16
0.00011999999999999999 2.81479e-16
0.000121 1.13159e-15
0.000122 1.26225e-15
0.00012299999999999998 4.39725e-16
0.000124 -8.57244e-16
0.000125 -1.71304e-15
0.000126 -1.47264e-15
0.000127 -2.93184e-16
0.000128 9.818e-16
0.000129 1.54837e-15
0.00013 1.2775e-15
0.00013099999999999999 6.47314e-16
0.00013199999999999998 1.14786e-16
0.000133 -3.25144e-16
0.000134 -9.07832e-16
0.000135 -1.55036e-15
0.000136 -1.74171e-15
0.000137 -1.07474e-15
0.000138 2.10751e-16
0.000139 1.36681e-15
0.00014 1.83616e-15
0.00014099999999999998 1.7039e-15
0.00014199999999999998 1.4017e-15
0.000143 1.07983e-15
0.000144 4.43103e-16
0.000145 -7.65534e-16
0.000146 -2.26157e-15
0.000147 -3.32619e-15
0.000148 -3.39354e-15
0.000149 -2.44437e-15
0.00015 -8.40472e-16
0.00015099999999999998 1.07399e-15
0.00015199999999999998 3.08685e-15
0.000153 4.89552e-15
0.000154 5.94716e-15
0.000155 5.62823e-15
0.000156 3.64376e-15
0.000157 2.38239e-16
0.000158 -3.86916e-15
0.000159 -7.703e-15
0.00015999999999999999 -1.0266e-14
0.00016099999999999998 -1.0765e-14
0.00016199999999999998 -8.80812e-15
0.000163 -4.50174e-15
0.000164 1.55514e-15
0.000165 8.28851e-15
0.000166 1.41893e-14
0.000167 1.75926e-14
0.000168 1.73174e-14
0.000169 1.3313e-14
0.00016999999999999999 6.67634e-15
0.00017099999999999998 -1.12536e-15
0.00017199999999999998 -9.13912e-15
0.000173 -1.70164e-14
0.000174 -2.42607e-14
0.000175 -2.95874e-14
0.000176 -3.12664e-14
0.000177 -2.81675e-14
0.000178 -2.03786e-14
0.000179 -8.78001e-15
0.00017999999999999998 5.77098e-15
0.00018099999999999998 2.25386e-14
0.00018199999999999998 4.01194e-14
0.000183 5.58048e-14
0.000184 6.61573e-14
0.000185 6.86507e-14
0.000186 6.3119e-14
0.000187 5.19024e-14
0.000188 3.87375e-14
0.00018899999999999999 2.74547e-14
0.00018999999999999998 2.15702e-14
0.00019099999999999998 2.50136e-14
0.000192 4.32418e-14
0.000193 8.36242e-14
0.000194 1.54551e-13
0.000195 2.638e-13
0.000196 4.17283e-13
0.000197 6.18707e-13
0.000198 8.69488e-13
0.00019899999999999999 1.16796e-12
0.00019999999999999998 1.50806e-12
0.00020099999999999998 1.87891e-12
0.000202 2.26625e-12
0.000203 2.65462e-12
0.000204 3.02804e-12
0.000205 3.36854e-12
0.000206 3.65459e-12
0.000207 3.86198e-12
0.000208 3.96708e-12
0.00020899999999999998 3.94955e-12
0.00020999999999999998 3.79249e-12
0.00021099999999999998 3.48084e-12
0.000212 3.00142e-12
0.000213 2.34564e-12
0.000214 1.51294e-12
0.000215 5.11371e-13
0.000216 -6.44676e-13
0.000217 -1.93717e-12
0.00021799999999999999 -3.34464e-12
0.00021899999999999998 -4.84025e-12
0.00021999999999999998 -6.39049e-12
0.00022099999999999998 -7.95637e-12
0.000222 -9.49638e-12
0.000223 -1.09692e-11
0.000224 -1.2335e-11
0.000225 -1.35557e-11
0.000226 -1.45952e-11
0.000227 -1.54195e-11
0.00022799999999999999 -1.59974e-11
0.00022899999999999998 -1.63002e-11
0.00022999999999999998 -1.63028e-11
0.00023099999999999998 -1.59841e-11
0.000232 -1.53297e-11
0.000233 -1.43326e-11
0.000234 -1.29947e-11
0.000235 -1.13266e-11
0.000236 -9.34793e-12
0.000237 -7.08673e-12
0.00023799999999999998 -4.5801e-12
0.00023899999999999998 -1.87421e-12
0.00023999999999999998 9.75784e-13
0.00024099999999999998 3.90645e-12
0.000242 6.84725e-12
0.000243 9.72182e-12
0.000244 1.24496e-11
0.000245 1.49485e-11
0.00024599999999999996 1.71378e-11
0.000247 1.89422e-11
0.000248 2.02951e-11
0.000249 2.11416e-11
0.00025 2.14402e-11
0.000251 2.11646e-11
0.000252 2.03049e-11
0.00025299999999999997 1.88673e-11
0.000254 1.68753e-11
0.00025499999999999996 1.43693e-11
0.000256 1.14068e-11
0.000257 8.0595e-12
0.000258 4.41024e-12
0.000259 5.50248e-13
0.00026 -3.42235e-12
0.000261 -7.40371e-12
0.00026199999999999997 -1.12868e-11
0.000263 -1.4965e-11
0.00026399999999999997 -1.83368e-11
0.000265 -2.1308e-11
0.000266 -2.37944e-11
0.000267 -2.57247e-11
0.000268 -2.70438e-11
0.000269 -2.77152e-11
0.00027 -2.77206e-11
0.000271 -2.7059e-11
0.000272 -2.57456e-11
0.00027299999999999997 -2.3813e-11
0.000274 -2.13112e-11
0.00027499999999999996 -1.83057e-11
0.000276 -1.48742e-11
0.000277 -1.11026e-11
0.000278 -7.08338e-12
0.000279 -2.91381e-12
0.00028 1.30609e-12
0.000281 5.47711e-12
0.00028199999999999997 9.50419e-12
0.000283 1.32984e-11
0.00028399999999999996 1.67776e-11
0.000285 1.98684e-11
0.000286 2.25079e-11
0.000287 2.46467e-11
0.000288 2.6251e-11
0.000289 2.73024e-11
0.00029 2.77979e-11
0.00029099999999999997 2.77498e-11
0.000292 2.71842e-11
0.00029299999999999997 2.61394e-11
0.000294 2.46621e-11
0.00029499999999999996 2.2806e-11
0.000296 2.06304e-11
0.000297 1.82012e-11
0.000298 1.55896e-11
0.000299 1.28693e-11
0.0003 1.01124e-11
0.000301 7.38596e-12
0.00030199999999999997 4.74987e-12
0.000303 2.25718e-12
0.00030399999999999996 -4.53716e-14
0.000305 -2.11726e-12
0.000306 -3.92509e-12
0.000307 -5.44408e-12
0.000308 -6.6596e-12
0.000309 -7.56751e-12
0.00031 -8.17309e-12
0.00031099999999999997 -8.48869e-12
0.000312 -8.53169e-12
0.00031299999999999996 -8.32431e-12
0.000314 -7.8949e-12
0.00031499999999999996 -7.27878e-12
0.000316 -6.51614e-12
0.000317 -5.64743e-12
0.000318 -4.70916e-12
0.000319 -3.73348e-12
0.00031999999999999997 -2.75076e-12
0.000321 -1.79163e-12
0.00032199999999999997 -8.85259e-13
0.000323 -5.53908e-14
0.00032399999999999996 6.81702e-13
0.000325 1.31534e-12
0.000326 1.83707e-12
0.000327 2.23969e-12
0.000328 2.5189e-12
0.000329 2.67417e-12
0.00033 2.70658e-12
0.00033099999999999997 2.6157e-12
0.000332 2.39953e-12
0.00033299999999999996 2.05783e-12
0.000334 1.5945e-12
0.000335 1.01596e-12
0.000336 3.2751e-13
0.000337 -4.66738e-13
0.000338 -1.35922e-12
0.000339 -2.3346e-12
0.00033999999999999997 -3.37131e-12
0.000341 -4.44747e-12
0.00034199999999999996 -5.54416e-12
0.000343 -6.64185e-12
0.00034399999999999996 -7.71424e-12
0.000345 -8.72706e-12
0.000346 -9.64351e-12
0.000347 -1.04305e-11
0.000348 -1.10596e-11
0.00034899999999999997 -1.15038e-11
0.00035 -1.17375e-11
0.00035099999999999997 -1.17397e-11
0.000352 -1.14995e-11
0.00035299999999999996 -1.10155e-11
0.000354 -1.02925e-11
0.000355 -9.33914e-12
0.000356 -8.16945e-12
0.000357 -6.805e-12
0.000358 -5.27396e-12
0.000359 -3.60759e-12
0.00035999999999999997 -1.83882e-12
0.000361 -4.29446e-15
0.00036199999999999996 1.85375e-12
0.000363 3.68966e-12
0.00036399999999999996 5.45982e-12
0.000365 7.12637e-12
0.000366 8.65653e-12
0.000367 1.00199e-11
0.000368 1.11879e-11
0.00036899999999999997 1.21363e-11
0.00037 1.28474e-11
0.00037099999999999996 1.33108e-11
0.000372 1.35221e-11
0.00037299999999999996 1.34835e-11
0.000374 1.32042e-11
0.000375 1.27004e-11
0.000376 1.1992e-11
0.000377 1.1101e-11
0.00037799999999999997 1.00509e-11
0.000379 8.86884e-12
0.00037999999999999997 7.58599e-12
0.000381 6.23629e-12
0.00038199999999999996 4.85368e-12
0.000383 3.47077e-12
0.000384 2.11906e-12
0.000385 8.28943e-13
0.000386 -3.71447e-13
0.000387 -1.4575e-12
0.000388 -2.40817e-12
0.00038899999999999997 -3.20526e-12
0.00039 -3.83414e-12
0.00039099999999999996 -4.28689e-12
0.000392 -4.56609e-12
0.00039299999999999996 -4.68524e-12
0.000394 -4.66462e-12
0.000395 -4.52514e-12
0.000396 -4.28526e-12
0.000397 -3.963e-12
0.00039799999999999997 -3.5798e-12
0.000399 -3.16095e-12
0.00039999999999999996 -2.73097e-12
0.000401 -2.30832e-12
0.00040199999999999996 -1.90457e-12
0.000403 -1.52827e-12
0.000404 -1.18844e-12
0.000405 -8.93272e-13
0.000406 -6.46081e-13
0.00040699999999999997 -4.44078e-13
0.000408 -2.81854e-13
0.00040899999999999997 -1.55481e-13
0.00041 -6.23518e-14
0.00041099999999999996 2.43096e-15
0.000412 4.77968e-14
0.00041299999999999996 8.39553e-14
0.000414 1.18691e-13
0.000415 1.57427e-13
0.000416 2.06223e-13
0.000417 2.72203e-13
0.00041799999999999997 3.59029e-13
0.000419 4.6221e-13
0.00041999999999999996 5.70557e-13
0.000421 6.73203e-13
0.00042199999999999996 7.64659e-13
0.000423 8.42467e-13
0.000424 9.00916e-13
0.000425 9.2891e-13
0.000426 9.14728e-13
0.00042699999999999997 8.51837e-13
0.000428 7.38863e-13
0.00042899999999999997 5.7431e-13
0.00043 3.53109e-13
0.00043099999999999996 6.9621e-14
0.000432 -2.76161e-13
0.00043299999999999995 -6.75963e-13
0.000434 -1.11628e-12
0.000435 -1.58299e-12
0.00043599999999999997 -2.06288e-12
0.000437 -2.54264e-12
0.00043799999999999997 -3.00874e-12
0.000439 -3.44956e-12
0.00043999999999999996 -3.85676e-12
0.000441 -4.22336e-12
0.00044199999999999996 -4.53981e-12
0.000443 -4.79272e-12
0.000444 -4.96768e-12
0.000445 -5.0535e-12
0.000446 -5.04358e-12
0.00044699999999999997 -4.93413e-12
0.000448 -4.72232e-12
0.00044899999999999996 -4.40689e-12
0.00045 -3.98999e-12
0.00045099999999999996 -3.4773e-12
0.000452 -2.87601e-12
0.000453 -2.19321e-12
0.000454 -1.43707e-12
0.000455 -6.19723e-13
0.00045599999999999997 2.41536e-13
0.000457 1.12627e-12
0.00045799999999999997 2.01396e-12
0.000459 2.88502e-12
0.00045999999999999996 3.71946e-12
0.000461 4.49612e-12
0.00046199999999999995 5.19438e-12
0.000463 5.79676e-12
0.000464 6.28948e-12
0.00046499999999999997 6.66054e-12
0.000466 6.89856e-12
0.00046699999999999997 6.99463e-12
0.000468 6.94552e-12
0.00046899999999999996 6.75412e-12
0.00047 6.42589e-12
0.00047099999999999996 5.96488e-12
0.000472 5.37368e-12
0.000473 4.65726e-12
0.000474 3.82691e-12
0.000475 2.90098e-12
0.00047599999999999997 1.90283e-12
0.000477 8.58389e-13
0.00047799999999999996 -2.05705e-13
0.000479 -1.26395e-12
0.00047999999999999996 -2.29353e-12
0.000481 -3.27413e-12
0.00048199999999999995 -4.18556e-12
0.000483 -5.00549e-12
0.000484 -5.70999e-12
0.00048499999999999997 -6.2775e-12
0.000486 -6.69322e-12
0.00048699999999999997 -6.95117e-12
0.000488 -7.05304e-12
0.000489 -7.00578e-12
0.00049 -6.81904e-12
0.000491 -6.50279e-12
0.0004919999999999999 -6.06562e-12
0.000493 -5.5146e-12
0.000494 -4.85775e-12
0.000495 -4.10757e-12
0.000496 -3.28268e-12
0.0004969999999999999 -2.40609e-12
0.000498 -1.50167e-12
0.000499 -5.91689e-13
0.0005 3.03189e-13
0.0005009999999999999 1.16317e-12
0.000502 1.96936e-12
0.000503 2.70465e-12
0.000504 3.35424e-12
0.000505 3.90632e-12
0.0005059999999999999 4.35398e-12
0.000507 4.69811e-12
0.000508 4.94803e-12
0.000509 5.1181e-12
0.0005099999999999999 5.22237e-12
0.000511 5.27197e-12
0.000512 5.27704e-12
0.000513 5.24931e-12
0.000514 5.20082e-12
0.0005149999999999999 5.13915e-12
0.000516 5.06434e-12
0.000517 4.97131e-12
0.000518 4.85507e-12
0.0005189999999999999 4.71318e-12
0.00052 4.54283e-12
0.000521 4.33573e-12
0.000522 4.07627e-12
0.000523 3.74469e-12
0.0005239999999999999 3.32232e-12
0.000525 2.79483e-12
0.000526 2.15188e-12
0.000527 1.38515e-12
0.0005279999999999999 4.87849e-13
0.000529 -5.43125e-13
0.00053 -1.70412e-12
0.000531 -2.98405e-12
0.000532 -4.36732e-12
0.0005329999999999999 -5.83776e-12
0.000534 -7.37935e-12
0.000535 -8.9724e-12
0.000536 -1.05889e-11
0.0005369999999999999 -1.21924e-11
0.000538 -1.37426e-11
0.000539 -1.52004e-11
0.00054 -1.65277e-11
0.0005409999999999999 -1.76847e-11
0.000542 -1.86289e-11
0.000543 -1.93202e-11
0.000544 -1.97258e-11
0.000545 -1.98209e-11
0.0005459999999999999 -1.95857e-11
0.000547 -1.90044e-11
0.000548 -1.80706e-11
0.000549 -1.67935e-11
0.0005499999999999999 -1.51966e-11
0.000551 -1.33099e-11
0.000552 -1.11645e-11
0.000553 -8.7967e-12
0.000554 -6.25519e-12
0.0005549999999999999 -3.60198e-12
0.000556 -9.04054e-13
0.000557 1.77529e-12
0.000558 4.3766e-12
0.0005589999999999999 6.83866e-12
0.00056 9.09764e-12
0.000561 1.10954e-11
0.000562 1.27885e-11
0.000563 1.41487e-11
0.0005639999999999999 1.51552e-11
0.000565 1.57903e-11
0.000566 1.6044e-11
0.000567 1.59223e-11
0.0005679999999999999 1.54484e-11
0.000569 1.46558e-11
0.00057 1.35826e-11
0.000571 1.22735e-11
0.000572 1.07848e-11
0.0005729999999999999 9.18373e-12
0.000574 7.53917e-12
0.000575 5.91219e-12
0.000576 4.35542e-12
0.0005769999999999999 2.91887e-12
0.000578 1.65315e-12
0.000579 6.0495e-13
0.00058 -1.9114e-13
0.000581 -7.16461e-13
0.0005819999999999999 -9.66082e-13
0.000583 -9.45444e-13
0.000584 -6.70366e-13
0.000585 -1.68908e-13
0.0005859999999999999 5.1953e-13
0.000587 1.34896e-12
0.000588 2.27128e-12
0.000589 3.23631e-12
0.0005899999999999999 4.18867e-12
0.0005909999999999999 5.06687e-12
0.000592 5.80822e-12
0.000593 6.35724e-12
0.000594 6.67183e-12
0.0005949999999999999 6.72413e-12
0.000596 6.49793e-12
0.000597 5.98718e-12
0.000598 5.19723e-12
0.0005989999999999999 4.14662e-12
0.0006 2.86634e-12
0.000601 1.39684e-12
0.000602 -2.14423e-13
0.000603 -1.9131e-12
0.0006039999999999999 -3.63816e-12
0.000605 -5.32587e-12
0.000606 -6.91727e-12
0.000607 -8.36337e-12
0.0006079999999999999 -9.6233e-12
0.000609 -1.06577e-11
0.00061 -1.14261e-11
0.000611 -1.18933e-11
0.000612 -1.20391e-11
0.0006129999999999999 -1.18622e-11
0.000614 -1.13729e-11
0.000615 -1.05847e-11
0.000616 -9.51273e-12
0.0006169999999999999 -8.18134e-12
0.000618 -6.629e-12
0.000619 -4.90438e-12
0.00062 -3.05682e-12
0.000621 -1.13148e-12
0.0006219999999999999 8.27311e-13
0.000623 2.77123e-12
0.000624 4.64941e-12
0.000625 6.41497e-12
0.0006259999999999999 8.02879e-12
0.000627 9.45669e-12
0.000628 1.06653e-11
0.000629 1.16237e-11
0.0006299999999999999 1.23106e-11
0.0006309999999999999 1.27193e-11
0.000632 1.28554e-11
0.000633 1.27299e-11
0.000634 1.23568e-11
0.0006349999999999999 1.17553e-11
0.000636 1.09539e-11
0.000637 9.9891e-12
0.000638 8.9014e-12
0.0006389999999999999 7.73231e-12
0.0006399999999999999 6.52383e-12
0.000641 5.31789e-12
0.000642 4.15303e-12
0.000643 3.06024e-12
0.0006439999999999999 2.06193e-12
0.000645 1.17461e-12
0.000646 4.11465e-13
0.000647 -2.18517e-13
0.0006479999999999999 -7.13666e-13
0.000649 -1.08162e-12
0.00065 -1.33842e-12
0.000651 -1.50605e-12
0.000652 -1.60944e-12
0.0006529999999999999 -1.67307e-12
0.000654 -1.71741e-12
0.000655 -1.75766e-12
0.000656 -1.80655e-12
0.0006569999999999999 -1.87848e-12
0.000658 -1.98996e-12
0.000659 -2.15483e-12
0.00066 -2.37888e-12
0.000661 -2.65963e-12
0.0006619999999999999 -2.99105e-12
0.000663 -3.36738e-12
0.000664 -3.78172e-12
0.000665 -4.22223e-12
0.0006659999999999999 -4.67138e-12
0.000667 -5.10957e-12
0.000668 -5.51844e-12
0.000669 -5.87996e-12
0.00067 -6.17369e-12
0.0006709999999999999 -6.37752e-12
0.000672 -6.47266e-12
0.000673 -6.44803e-12
0.000674 -6.29981e-12
0.0006749999999999999 -6.02836e-12
0.000676 -5.63791e-12
0.000677 -5.13973e-12
0.000678 -4.55389e-12
0.0006789999999999999 -3.90518e-12
0.0006799999999999999 -3.21652e-12
0.000681 -2.50653e-12
0.000682 -1.79335e-12
0.000683 -1.09898e-12
0.0006839999999999999 -4.48075e-13
0.000685 1.37724e-13
0.000686 6.43248e-13
0.000687 1.0578e-12
0.0006879999999999999 1.37178e-12
0.0006889999999999999 1.57751e-12
0.00069 1.67376e-12
0.000691 1.66819e-12
0.000692 1.57416e-12
0.0006929999999999999 1.4054e-12
0.000694 1.17385e-12
0.000695 8.91791e-13
0.000696 5.74114e-13
0.0006969999999999999 2.3759e-13
0.0006979999999999999 -1.01674e-13
0.000699 -4.29267e-13
0.0007 -7.3127e-13
0.000701 -9.9298e-13
0.0007019999999999999 -1.19919e-12
0.000703 -1.33517e-12
0.000704 -1.38694e-12
0.000705 -1.34088e-12
0.0007059999999999999 -1.18412e-12
0.000707 -9.06186e-13
0.000708 -5.01014e-13
0.000709 3.17388e-14
0.00071 6.86149e-13
0.0007109999999999999 1.45013e-12
0.000712 2.3062e-12
0.000713 3.23279e-12
0.000714 4.20521e-12
0.0007149999999999999 5.19563e-12
0.000716 6.17282e-12
0.000717 7.10269e-12
0.000718 7.94955e-12
0.000719 8.67693e-12
0.0007199999999999999 9.24749e-12
0.000721 9.62381e-12
0.000722 9.77175e-12
0.000723 9.66493e-12
0.0007239999999999999 9.28698e-12
0.000725 8.63015e-12
0.000726 7.69353e-12
0.000727 6.48427e-12
0.0007279999999999999 5.02099e-12
0.0007289999999999999 3.33398e-12
0.00073 1.46028e-12
0.000731 -5.61738e-13
0.000732 -2.69194e-12
0.0007329999999999999 -4.88302e-12
0.000734 -7.07768e-12
0.000735 -9.21389e-12
0.000736 -1.12336e-11
0.0007369999999999999 -1.30866e-11
0.0007379999999999999 -1.47269e-11
0.000739 -1.61098e-11
0.00074 -1.71945e-11
0.000741 -1.795e-11
0.0007419999999999999 -1.83572e-11
0.000743 -1.84043e-11
0.000744 -1.80847e-11
0.000745 -1.74012e-11
0.0007459999999999999 -1.63719e-11
0.0007469999999999999 -1.50273e-11
0.000748 -1.3401e-11
0.000749 -1.15225e-11
0.00075 -9.42141e-12
0.0007509999999999999 -7.13793e-12
0.000752 -4.72656e-12
0.000753 -2.24943e-12
0.000754 2.32699e-13
0.0007549999999999999 2.66207e-12
0.0007559999999999999 4.9797e-12
0.000757 7.1247e-12
0.000758 9.04116e-12
0.000759 1.06856e-11
0.0007599999999999999 1.20261e-11
0.000761 1.30355e-11
0.000762 1.36869e-11
0.000763 1.39594e-11
0.0007639999999999999 1.38466e-11
0.000765 1.336e-11
0.000766 1.25226e-11
0.000767 1.1362e-11
0.000768 9.9105e-12
0.0007689999999999999 8.21075e-12
0.00077 6.31884e-12
0.000771 4.29984e-12
0.000772 2.21976e-12
0.0007729999999999999 1.41884e-13
0.000774 -1.87025e-12
0.000775 -3.74894e-12
0.000776 -5.4246e-12
0.0007769999999999999 -6.83439e-12
0.0007779999999999999 -7.93074e-12
0.000779 -8.6836e-12
0.00078 -9.07684e-12
0.000781 -9.10455e-12
0.0007819999999999999 -8.77192e-12
0.000783 -8.09904e-12
0.000784 -7.12191e-12
0.000785 -5.88766e-12
0.0007859999999999999 -4.44755e-12
0.0007869999999999999 -2.85394e-12
0.000788 -1.16345e-12
0.000789 5.59093e-13
0.00079 2.243e-12
0.0007909999999999999 3.82072e-12
0.000792 5.23618e-12
0.000793 6.44579e-12
0.000794 7.41357e-12
0.0007949999999999999 8.10856e-12
0.0007959999999999999 8.50931e-12
0.000797 8.61083e-12
0.000798 8.42656e-12
0.000799 7.98306e-12
0.0007999999999999999 7.31326e-12
0.000801 6.45379e-12
0.000802 5.44555e-12
0.000803 4.333e-12
0.0008039999999999999 3.16089e-12
0.0008049999999999999 1.97174e-12
0.000806 8.06543e-13
0.000807 -2.94196e-13
0.000808 -1.29299e-12
0.0008089999999999999 -2.16045e-12
0.00081 -2.8775e-12
0.000811 -3.43177e-12
0.000812 -3.81237e-12
0.0008129999999999999 -4.00917e-12
0.0008139999999999999 -4.01778e-12
0.000815 -3.84442e-12
0.000816 -3.50497e-12
0.0008169999999999999 -3.01931e-12
0.0008179999999999999 -2.40676e-12
0.000819 -1.6862e-12
0.00082 -8.79166e-13
0.000821 -1.13237e-14
0.0008219999999999999 8.88681e-13
0.000823 1.79106e-12
0.000824 2.66564e-12
0.000825 3.4822e-12
0.0008259999999999999 4.21165e-12
0.0008269999999999999 4.8273e-12
0.000828 5.30519e-12
0.000829 5.62438e-12
0.00083 5.76937e-12
0.0008309999999999999 5.73419e-12
0.000832 5.52399e-12
0.000833 5.15176e-12
0.000834 4.6328e-12
0.0008349999999999999 3.98283e-12
0.0008359999999999999 3.22106e-12
0.000837 2.37364e-12
0.000838 1.47236e-12
0.000839 5.49725e-13
0.0008399999999999999 -3.63545e-13
0.000841 -1.23606e-12
0.000842 -2.03263e-12
0.000843 -2.7162e-12
0.0008439999999999999 -3.25478e-12
0.0008449999999999999 -3.62711e-12
0.000846 -3.82246e-12
0.000847 -3.83655e-12
0.000848 -3.66946e-12
0.0008489999999999999 -3.32835e-12
0.00085 -2.83072e-12
0.000851 -2.20308e-12
0.000852 -1.47441e-12
0.0008529999999999999 -6.70268e-13
0.0008539999999999999 1.87165e-13
0.000855 1.07391e-12
0.000856 1.96051e-12
0.000857 2.81435e-12
0.0008579999999999999 3.60568e-12
0.000859 4.31058e-12
0.00086 4.9083e-12
0.000861 5.37716e-12
0.0008619999999999999 5.69492e-12
0.0008629999999999999 5.84362e-12
0.000864 5.81317e-12
0.000865 5.60001e-12
0.0008659999999999999 5.20333e-12
0.0008669999999999999 4.62442e-12
0.000868 3.86951e-12
0.000869 2.95164e-12
0.00087 1.88806e-12
0.0008709999999999999 6.96108e-13
0.0008719999999999999 -6.07235e-13
0.000873 -2.00165e-12
0.000874 -3.46085e-12
0.0008749999999999999 -4.95454e-12
0.0008759999999999999 -6.45211e-12
0.000877 -7.92181e-12
0.000878 -9.32585e-12
0.000879 -1.06181e-11
0.0008799999999999999 -1.17504e-11
0.000881 -1.26822e-11
0.000882 -1.33851e-11
0.000883 -1.38369e-11
0.0008839999999999999 -1.40138e-11
0.0008849999999999999 -1.3893e-11
0.000886 -1.34619e-11
0.000887 -1.27272e-11
0.000888 -1.17103e-11
0.0008889999999999999 -1.04369e-11
0.00089 -8.93183e-12
0.000891 -7.22315e-12
0.000892 -5.35049e-12
0.0008929999999999999 -3.36465e-12
0.0008939999999999999 -1.31944e-12
0.000895 7.35129e-13
0.000896 2.75152e-12
0.000897 4.67956e-12
0.0008979999999999999 6.46618e-12
0.000899 8.06194e-12
0.0009 9.42796e-12
0.000901 1.0537e-11
0.0009019999999999999 1.13702e-11
0.0009029999999999999 1.19154e-11
0.000904 1.217e-11
0.000905 1.2143e-11
0.000906 1.18543e-11
0.0009069999999999999 1.13294e-11
0.000908 1.05964e-11
0.000909 9.68684e-12
0.00091 8.63796e-12
0.0009109999999999999 7.49249e-12
0.0009119999999999999 6.29389e-12
0.000913 5.08138e-12
0.000914 3.88844e-12
0.0009149999999999999 2.74505e-12
0.0009159999999999999 1.67986e-12
0.000917 7.18816e-13
0.000918 -1.18985e-13
0.000919 -8.24379e-13
0.0009199999999999999 -1.39731e-12
0.0009209999999999999 -1.84311e-12
0.000922 -2.16956e-12
0.000923 -2.38705e-12
0.0009239999999999999 -2.51042e-12
0.0009249999999999999 -2.55925e-12
0.000926 -2.55499e-12
0.000927 -2.51679e-12
0.000928 -2.4592e-12
0.0009289999999999999 -2.39377e-12
0.0009299999999999999 -2.33294e-12
0.000931 -2.29295e-12
0.000932 -2.29336e-12
0.0009329999999999999 -2.35337e-12
0.0009339999999999999 -2.48746e-12
0.000935 -2.7028e-12
0.000936 -2.99894e-12
0.000937 -3.36933e-12
0.0009379999999999999 -3.80322e-12
0.000939 -4.28702e-12
0.00094 -4.80479e-12
0.000941 -5.33823e-12
0.0009419999999999999 -5.86687e-12
0.0009429999999999999 -6.36891e-12
0.000944 -6.82207e-12
0.000945 -7.20437e-12
0.000946 -7.495e-12
0.0009469999999999999 -7.67574e-12
0.000948 -7.73173e-12
0.000949 -7.65035e-12
0.00095 -7.41901e-12
0.0009509999999999999 -7.02589e-12
0.0009519999999999999 -6.46542e-12
0.000953 -5.74474e-12
0.000954 -4.88421e-12
0.0009549999999999999 -3.91031e-12
0.0009559999999999999 -2.84802e-12
0.000957 -1.7203e-12
0.000958 -5.53866e-13
0.000959 6.17985e-13
0.0009599999999999999 1.76136e-12
0.0009609999999999999 2.85136e-12
0.000962 3.87491e-12
0.000963 4.82445e-12
0.0009639999999999999 5.69062e-12
0.0009649999999999999 6.46264e-12
0.000966 7.13466e-12
0.000967 7.7092e-12
0.000968 8.19279e-12
0.0009689999999999999 8.58962e-12
0.0009699999999999999 8.90106e-12
0.000971 9.13128e-12
0.000972 9.29092e-12
0.0009729999999999999 9.39347e-12
0.0009739999999999999 9.44816e-12
0.000975 9.45726e-12
0.000976 9.41943e-12
0.000977 9.33285e-12
0.000978 9.19316e-12
0.000979 8.98958e-12
0.00098 8.70656e-12
0.0009809999999999999 8.33118e-12
0.000982 7.8585e-12
0.000983 7.28799e-12
0.0009839999999999998 6.61594e-12
0.000985 5.83412e-12
0.000986 4.93778e-12
0.000987 3.93398e-12
0.000988 2.84029e-12
0.0009889999999999999 1.67553e-12
0.00099 4.53319e-13
0.000991 -8.15663e-13
0.000992 -2.11805e-12
0.000993 -3.43743e-12
0.0009939999999999999 -4.75891e-12
0.000995 -6.07072e-12
0.000996 -7.35927e-12
0.000997 -8.6042e-12
0.000998 -9.78099e-12
0.0009989999999999999 -1.08689e-11
0.001 -1.18545e-11


==> tikzpictures/data/Trapezoidal_P1.dat <==
0.0 0.0
1e-06 2.57111e-41
2e-06 3.49695e-40
3e-06 1.91436e-39
4e-06 4.32058e-39
4.9999999999999996e-06 -7.38743e-39
6e-06 -9.5306e-38
7e-06 -3.92921e-37
8e-06 -9.84303e-37
9e-06 -1.35295e-36
9.999999999999999e-06 7.56786e-37
1.1e-05 1.04083e-35
1.2e-05 3.51392e-35
1.3e-05 8.35308e-35
1.4e-05 1.65364e-34
1.4999999999999999e-05 2.91235e-34
1.6e-05 4.59326e-34
1.7e-05 6.29998e-34
1.8e-05 7.39167e-34
1.8999999999999998e-05 8.12592e-34
1.9999999999999998e-05 1.11002e-33
2.1e-05 2.06312e-33
2.2e-05 3.92865e-33
2.3e-05 6.58802e-33
2.4e-05 1.00395e-32
2.4999999999999998e-05 1.52133e-32
2.6e-05 2.37528e-32
2.7e-05 3.61474e-32
2.8e-05 4.95904e-32
2.9e-05 5.7038e-32
2.9999999999999997e-05 4.64082e-32
3.1e-05 -1.29594e-33
3.2e-05 -1.09079e-31
3.2999999999999996e-05 -2.8161e-31
3.4e-05 -4.56909e-31
3.5e-05 -4.69783e-31
3.6e-05 -1.25514e-31
3.7e-05 5.47723e-31
3.7999999999999995e-05 1.04943e-30
3.9e-05 6.64182e-31
3.9999999999999996e-05 -5.08228e-31
4.1e-05 -7.23598e-31
4.2e-05 2.01201e-30
4.2999999999999995e-05 6.11737e-30
4.4e-05 4.83908e-30
4.4999999999999996e-05 -6.93843e-30
4.6e-05 -2.08633e-29
4.7e-05 -1.60957e-29
4.8e-05 1.42511e-29
4.9e-05 3.60337e-29
4.9999999999999996e-05 6.57553e-31
5.1e-05 -6.96222e-29
5.2e-05 -4.87326e-29
5.3e-05 1.43646e-28
5.4e-05 3.07442e-28
5.4999999999999995e-05 2.92721e-29
5.6e-05 -7.25958e-28
5.6999999999999996e-05 -1.06929e-27
5.8e-05 1.88524e-28
5.9e-05 2.62928e-27
5.9999999999999995e-05 3.21142e-27
6.1e-05 -1.06444e-27
6.2e-05 -7.85873e-27
6.3e-05 -8.28814e-27
6.4e-05 4.2605e-27
6.5e-05 2.10953e-26
6.599999999999999e-05 1.89521e-26
6.7e-05 -1.49586e-26
6.8e-05 -5.39373e-26
6.9e-05 -4.17973e-26
7e-05 4.35082e-26
7.099999999999999e-05 1.30567e-25
7.2e-05 9.28311e-26
7.3e-05 -1.04266e-25
7.4e-05 -2.90781e-25
7.5e-05 -2.00582e-25
7.599999999999999e-05 2.15718e-25
7.7e-05 5.91718e-25
7.8e-05 4.0455e-25
7.9e-05 -4.07095e-25
7.999999999999999e-05 -1.1143e-24
8.099999999999999e-05 -7.53269e-25
8.2e-05 7.30715e-25
8.3e-05 1.97705e-24
8.4e-05 1.30588e-24
8.499999999999999e-05 -1.27839e-24
8.599999999999999e-05 -3.36163e-24
8.7e-05 -2.15048e-24
8.8e-05 2.18053e-24
8.9e-05 5.52912e-24
8.999999999999999e-05 3.43629e-24
9.099999999999999e-05 -3.5514e-24
9.2e-05 -8.73759e-24
9.3e-05 -5.28606e-24
9.4e-05 5.51576e-24
9.499999999999999e-05 1.31166e-23
9.6e-05 7.45672e-24
9.7e-05 -8.715e-24
9.8e-05 -1.91089e-23
9.9e-05 -9.30245e-24
9.999999999999999e-05 1.52275e-23
0.000101 2.92505e-23
0.000102 1.15748e-23
0.000103 -2.82482e-23
0.000104 -5.05164e-23
0.00010499999999999999 -2.09974e-23
0.000106 4.7822e-23
0.000107 9.37444e-23
0.000108 5.51441e-23
0.00010899999999999999 -6.22198e-23
0.00010999999999999999 -1.66031e-22
0.000111 -1.40976e-22
0.000112 4.10159e-23
0.000113 2.57733e-22
0.00011399999999999999 3.01802e-22
0.00011499999999999999 5.87418e-23
0.000116 -3.37462e-22
0.000117 -5.41756e-22
0.000118 -2.71896e-22
0.00011899999999999999 3.7042e-22
0.00011999999999999999 8.55398e-22
0.000121 6.21156e-22
0.000122 -3.40771e-22
0.00012299999999999998 -1.27166e-21
0.000124 -1.17647e-21
0.000125 2.02327e-22
0.000126 1.85776e-21
0.000127 2.1487e-21
0.000128 2.95933e-22
0.000129 -2.54254e-21
0.00013 -3.83645e-21
0.00013099999999999999 -1.77803e-21
0.00013199999999999998 2.74463e-21
0.000133 6.21995e-21
0.000134 5.05956e-21
0.000135 -1.13021e-21
0.000136 -8.31329e-21
0.000137 -1.03857e-20
0.000138 -3.96115e-21
0.000139 7.89895e-21
0.00014 1.64712e-20
0.00014099999999999998 1.3293e-20
0.00014199999999999998 -2.33717e-21
0.000143 -2.03578e-20
0.000144 -2.55945e-20
0.000145 -9.82576e-21
0.000146 1.86836e-20
0.000147 3.78626e-20
0.000148 2.80904e-20
0.000149 -9.11341e-21
0.00015 -4.68709e-20
0.00015099999999999998 -5.11824e-20
0.00015199999999999998 -1.03752e-20
0.000153 4.89976e-20
0.000154 7.77291e-20
0.000155 4.35232e-20
0.000156 -3.66474e-20
0.000157 -1.01977e-19
0.000158 -9.29604e-20
0.000159 -3.10518e-21
0.00015999999999999999 1.06682e-19
0.00016099999999999998 1.48793e-19
0.00016199999999999998 7.77968e-20
0.000163 -6.63771e-20
0.000164 -1.79646e-19
0.000165 -1.69398e-19
0.000166 -2.92952e-20
0.000167 1.46819e-19
0.000168 2.28899e-19
0.000169 1.48771e-19
0.00016999999999999999 -4.26923e-20
0.00017099999999999998 -2.07935e-19
0.00017199999999999998 -2.25066e-19
0.000173 -8.25924e-20
0.000174 1.10101e-19
0.000175 2.0851e-19
0.000176 1.47799e-19
0.000177 -7.88972e-21
0.000178 -1.2403e-19
0.000179 -1.13138e-19
0.00017999999999999998 -8.93936e-21
0.00018099999999999998 6.97069e-20
0.00018199999999999998 3.4978e-20
0.000183 -7.90362e-20
0.000184 -1.39549e-19
0.000185 -4.11781e-20
0.000186 1.7485e-19
0.000187 3.25139e-19
0.000188 2.29288e-19
0.00018899999999999999 -1.14754e-19
0.00018999999999999998 -4.80724e-19
0.00019099999999999998 -5.58602e-19
0.000192 -2.04137e-19
0.000193 4.01058e-19
0.000194 8.29891e-19
0.000195 7.073e-19
0.000196 2.0879e-20
0.000197 -8.02444e-19
0.000198 -1.1537e-18
0.00019899999999999999 -6.85586e-19
0.00019999999999999998 3.74223e-19
0.00020099999999999998 1.30514e-18
0.000202 1.37098e-18
0.000203 3.85957e-19
0.000204 -1.05423e-18
0.000205 -1.90758e-18
0.000206 -1.41712e-18
0.000207 2.63779e-19
0.000208 2.04856e-18
0.00020899999999999998 2.60226e-18
0.00020999999999999998 1.3111e-18
0.00021099999999999998 -1.16034e-18
0.000212 -3.19569e-18
0.000213 -3.29458e-18
0.000214 -1.16686e-18
0.000215 1.95054e-18
0.000216 4.04819e-18
0.000217 3.69569e-18
0.00021799999999999999 1.0485e-18
0.00021899999999999998 -2.22433e-18
0.00021999999999999998 -4.06552e-18
0.00022099999999999998 -3.41621e-18
0.000222 -8.77038e-19
0.000223 1.80795e-18
0.000224 3.02517e-18
0.000225 2.3607e-18
0.000226 7.00535e-19
0.000227 -6.27446e-19
0.00022799999999999999 -9.25498e-19
0.00022899999999999998 -5.52933e-19
0.00022999999999999998 -4.21403e-19
0.00023099999999999998 -1.04637e-18
0.000232 -1.98605e-18
0.000233 -2.15111e-18
0.000234 -7.36495e-19
0.000235 1.98663e-18
0.000236 4.67323e-18
0.000237 5.73205e-18
0.00023799999999999998 4.37164e-18
0.00023899999999999998 1.09861e-18
0.00023999999999999998 -2.66846e-18
0.00024099999999999998 -5.5354e-18
0.000242 -6.89729e-18
0.000243 -7.00368e-18
0.000244 -6.39846e-18
0.000245 -5.30824e-18
0.00024599999999999996 -3.52458e-18
0.000247 -8.07495e-19
0.000248 2.67961e-18
0.000249 6.4091e-18
0.00025 9.99071e-18
0.000251 1.35749e-17
0.000252 1.75799e-17
0.00025299999999999997 2.17619e-17
0.000254 2.43432e-17
0.00025499999999999996 2.20759e-17
0.000256 1.15505e-17
0.000257 -8.81929e-18
0.000258 -3.72417e-17
0.000259 -6.83585e-17
0.00026 -9.46077e-17
0.000261 -1.08456e-16
0.00026199999999999997 -1.04354e-16
0.000263 -7.95028e-17
0.00026399999999999997 -3.34085e-17
0.000265 3.28356e-17
0.000266 1.16215e-16
0.000267 2.0985e-16
0.000268 3.00359e-16
0.000269 3.66643e-16
0.00027 3.82011e-16
0.000271 3.1994e-16
0.000272 1.61808e-16
0.00027299999999999997 -9.60929e-17
0.000274 -4.38313e-16
0.00027499999999999996 -8.29282e-16
0.000276 -1.21483e-15
0.000277 -1.52513e-15
0.000278 -1.67886e-15
0.000279 -1.58928e-15
0.00028 -1.17363e-15
0.000281 -3.66304e-16
0.00028199999999999997 8.65049e-16
0.000283 2.50425e-15
0.00028399999999999996 4.47726e-15
0.000285 6.65456e-15
0.000286 8.86926e-15
0.000287 1.09533e-14
0.000288 1.27924e-14
0.000289 1.43992e-14
0.00029 1.60041e-14
0.00029099999999999997 1.81568e-14
0.000292 2.18307e-14
0.00029299999999999997 2.8515e-14
0.000294 4.02802e-14
0.00029499999999999996 5.98042e-14
0.000296 9.03499e-14
0.000297 1.35684e-13
0.000298 1.99929e-13
0.000299 2.87338e-13
0.0003 4.01985e-13
0.000301 5.47397e-13
0.00030199999999999997 7.26116e-13
0.000303 9.39258e-13
0.00030399999999999996 1.18607e-12
0.000305 1.46356e-12
0.000306 1.76615e-12
0.000307 2.08552e-12
0.000308 2.41051e-12
0.000309 2.7272e-12
0.00031 3.01921e-12
0.00031099999999999997 3.26816e-12
0.000312 3.45433e-12
0.00031299999999999996 3.55745e-12
0.000314 3.55765e-12
0.00031499999999999996 3.43638e-12
0.000316 3.17745e-12
0.000317 2.76795e-12
0.000318 2.19915e-12
0.000319 1.46726e-12
0.00031999999999999997 5.74031e-13
0.000321 -4.72911e-13
0.00032199999999999997 -1.65993e-12
0.000323 -2.96755e-12
0.00032399999999999996 -4.37078e-12
0.000325 -5.83974e-12
0.000326 -7.34043e-12
0.000327 -8.83569e-12
0.000328 -1.02862e-11
0.000329 -1.16519e-11
0.00033 -1.28927e-11
0.00033099999999999997 -1.39702e-11
0.000332 -1.48486e-11
0.00033299999999999996 -1.54958e-11
0.000334 -1.58841e-11
0.000335 -1.59916e-11
0.000336 -1.58022e-11
0.000337 -1.53068e-11
0.000338 -1.45032e-11
0.000339 -1.33963e-11
0.00033999999999999997 -1.19985e-11
0.000341 -1.03289e-11
0.00034199999999999996 -8.41366e-12
0.000343 -6.28495e-12
0.00034399999999999996 -3.98072e-12
0.000345 -1.54377e-12
0.000346 9.79081e-13
0.000347 3.53801e-12
0.000348 6.08113e-12
0.00034899999999999997 8.55557e-12
0.00035 1.09086e-11
0.00035099999999999997 1.30886e-11
0.000352 1.50466e-11
0.00035299999999999996 1.6737e-11
0.000354 1.81191e-11
0.000355 1.91579e-11
0.000356 1.98247e-11
0.000357 2.00987e-11
0.000358 1.9967e-11
0.000359 1.94256e-11
0.00035999999999999997 1.84801e-11
0.000361 1.71455e-11
0.00036199999999999996 1.54462e-11
0.000363 1.34161e-11
0.00036399999999999996 1.10975e-11
0.000365 8.54006e-12
0.000366 5.80008e-12
0.000367 2.93871e-12
0.000368 2.04898e-14
0.00036899999999999997 -2.88857e-12
0.00037 -5.72288e-12
0.00037099999999999996 -8.41926e-12
0.000372 -1.09188e-11
0.00037299999999999996 -1.31686e-11
0.000374 -1.51231e-11
0.000375 -1.67451e-11
0.000376 -1.80068e-11
0.000377 -1.88901e-11
0.00037799999999999997 -1.93864e-11
0.000379 -1.9497e-11
0.00037999999999999997 -1.92317e-11
0.000381 -1.86091e-11
0.00038199999999999996 -1.76545e-11
0.000383 -1.63996e-11
0.000384 -1.48807e-11
0.000385 -1.31379e-11
0.000386 -1.12134e-11
0.000387 -9.1506e-12
0.000388 -6.99308e-12
0.00038899999999999997 -4.78384e-12
0.00039 -2.56449e-12
0.00039099999999999996 -3.74572e-13
0.000392 1.74907e-12
0.00039299999999999996 3.77287e-12
0.000394 5.667e-12
0.000395 7.40569e-12
0.000396 8.96737e-12
0.000397 1.03347e-11
0.00039799999999999997 1.14948e-11
0.000399 1.24389e-11
0.00039999999999999996 1.31627e-11
0.000401 1.3666e-11
0.00040199999999999996 1.39529e-11
0.000403 1.40312e-11
0.000404 1.3912e-11
0.000405 1.36098e-11
0.000406 1.31414e-11
0.00040699999999999997 1.25261e-11
0.000408 1.17851e-11
0.00040899999999999997 1.09414e-11
0.00041 1.00189e-11
0.00041099999999999996 9.04226e-12
0.000412 8.03579e-12
0.00041299999999999996 7.02305e-12
0.000414 6.026e-12
0.000415 5.06446e-12
0.000416 4.15552e-12
0.000417 3.31306e-12
0.00041799999999999997 2.54735e-12
0.000419 1.86471e-12
0.00041999999999999996 1.26743e-12
0.000421 7.5395e-13
0.00042199999999999996 3.19305e-13
0.000423 -4.41962e-14
0.000424 -3.46064e-13
0.000425 -5.96647e-13
0.000426 -8.06135e-13
0.00042699999999999997 -9.83648e-13
0.000428 -1.13643e-12
0.00042899999999999997 -1.26922e-12
0.00043 -1.38384e-12
0.00043099999999999996 -1.47902e-12
0.000432 -1.55068e-12
0.00043299999999999995 -1.5924e-12
0.000434 -1.59638e-12
0.000435 -1.5545e-12
0.00043599999999999997 -1.45945e-12
0.000437 -1.3059e-12
0.00043799999999999997 -1.09136e-12
0.000439 -8.17018e-13
0.00043999999999999996 -4.88204e-13
0.000441 -1.1479e-13
0.00044199999999999996 2.88745e-13
0.000443 7.03495e-13
0.000444 1.10664e-12
0.000445 1.47232e-12
0.000446 1.77278e-12
0.00044699999999999997 1.97979e-12
0.000448 2.06603e-12
0.00044899999999999996 2.00644e-12
0.00045 1.7794e-12
0.00045099999999999996 1.36772e-12
0.000452 7.59594e-13
0.000453 -5.05938e-14
0.000454 -1.06155e-12
0.000455 -2.26454e-12
0.00045599999999999997 -3.64323e-12
0.000457 -5.17378e-12
0.00045799999999999997 -6.82534e-12
0.000459 -8.56088e-12
0.00045999999999999996 -1.03381e-11
0.000461 -1.21106e-11
0.00046199999999999995 -1.38292e-11
0.000463 -1.54434e-11
0.000464 -1.69031e-11
0.00046499999999999997 -1.81605e-11
0.000466 -1.91715e-11
0.00046699999999999997 -1.98975e-11
0.000468 -2.03066e-11
0.00046899999999999996 -2.03748e-11
0.00047 -2.00863e-11
0.00047099999999999996 -1.94346e-11
0.000472 -1.84222e-11
0.000473 -1.70608e-11
0.000474 -1.53703e-11
0.000475 -1.33789e-11
0.00047599999999999997 -1.11211e-11
0.000477 -8.63791e-12
0.00047799999999999996 -5.97488e-12
0.000479 -3.18168e-12
0.00047999999999999996 -3.10719e-13
0.000481 2.58416e-12
0.00048199999999999995 5.44899e-12
0.000483 8.23094e-12
0.000484 1.08794e-11
0.00048499999999999997 1.33471e-11
0.000486 1.55907e-11
0.00048699999999999997 1.75715e-11
0.000488 1.92572e-11
0.000489 2.06217e-11
0.00049 2.1647e-11
0.000491 2.23229e-11
0.0004919999999999999 2.26479e-11
0.000493 2.26287e-11
0.000494 2.22799e-11
0.000495 2.16232e-11
0.000496 2.06872e-11
0.0004969999999999999 1.95067e-11
0.000498 1.81211e-11
0.000499 1.65738e-11
0.0005 1.49105e-11
0.0005009999999999999 1.31774e-11
0.000502 1.14201e-11
0.000503 9.68187e-12
0.000504 8.00253e-12
0.000505 6.417e-12
0.0005059999999999999 4.95439e-12
0.000507 3.63698e-12
0.000508 2.47947e-12
0.000509 1.48846e-12
0.0005099999999999999 6.62365e-13
0.000511 -8.31779e-15
0.000512 -5.40288e-13
0.000513 -9.56351e-13
0.000514 -1.28402e-12
0.0005149999999999999 -1.55385e-12
0.000516 -1.79764e-12
0.000517 -2.04647e-12
0.000518 -2.32877e-12
0.0005189999999999999 -2.66856e-12
0.00052 -3.08384e-12
0.000521 -3.58544e-12
0.000522 -4.17625e-12
0.000523 -4.85112e-12
0.0005239999999999999 -5.59714e-12
0.000525 -6.39458e-12
0.000526 -7.21812e-12
0.000527 -8.03843e-12
0.0005279999999999999 -8.82375e-12
0.000529 -9.54165e-12
0.00053 -1.01606e-11
0.000531 -1.06515e-11
0.000532 -1.09889e-11
0.0005329999999999999 -1.1152e-11
0.000534 -1.11249e-11
0.000535 -1.08974e-11
0.000536 -1.04647e-11
0.0005369999999999999 -9.82758e-12
0.000538 -8.9924e-12
0.000539 -7.97077e-12
0.00054 -6.77959e-12
0.0005409999999999999 -5.44069e-12
0.000542 -3.98044e-12
0.000543 -2.4292e-12
0.000544 -8.20781e-13
0.000545 8.08055e-13
0.0005459999999999999 2.41804e-12
0.000547 3.96802e-12
0.000548 5.41591e-12
0.000549 6.72001e-12
0.0005499999999999999 7.84065e-12
0.000551 8.74188e-12
0.000552 9.39309e-12
0.000553 9.77031e-12
0.000554 9.85726e-12
0.0005549999999999999 9.64622e-12
0.000556 9.13878e-12
0.000557 8.34629e-12
0.000558 7.28979e-12
0.0005589999999999999 5.9995e-12
0.00056 4.51372e-12
0.000561 2.87728e-12
0.000562 1.13986e-12
0.000563 -6.45708e-13
0.0005639999999999999 -2.42517e-12
0.000565 -4.14456e-12
0.000566 -5.75195e-12
0.000567 -7.19913e-12
0.0005679999999999999 -8.4431e-12
0.000569 -9.44717e-12
0.00057 -1.01816e-11
0.000571 -1.06243e-11
0.000572 -1.07607e-11
0.0005729999999999999 -1.05845e-11
0.000574 -1.00981e-11
0.000575 -9.31238e-12
0.000576 -8.24672e-12
0.0005769999999999999 -6.92807e-12
0.000578 -5.3899e-12
0.000579 -3.67101e-12
0.00058 -1.81454e-12
0.000581 1.32934e-13
0.0005819999999999999 2.12225e-12
0.000583 4.10282e-12
0.000584 6.02418e-12
0.000585 7.83773e-12
0.0005859999999999999 9.49854e-12
0.000587 1.09668e-11
0.000588 1.22089e-11
0.000589 1.3198e-11
0.0005899999999999999 1.39145e-11
0.0005909999999999999 1.43464e-11
0.000592 1.44896e-11
0.000593 1.43478e-11
0.000594 1.39318e-11
0.0005949999999999999 1.32596e-11
0.000596 1.23544e-11
0.000597 1.12442e-11
0.000598 9.95999e-12
0.0005989999999999999 8.53435e-12
0.0006 7.00045e-12
0.000601 5.3906e-12
0.000602 3.73519e-12
0.000603 2.06172e-12
0.0006039999999999999 3.94125e-13
0.000605 -1.24762e-12
0.000606 -2.84749e-12
0.000607 -4.39313e-12
0.0006079999999999999 -5.87534e-12
0.000609 -7.2874e-12
0.00061 -8.62429e-12
0.000611 -9.88182e-12
0.000612 -1.10558e-11
0.0006129999999999999 -1.21414e-11
0.000614 -1.31326e-11
0.000615 -1.40222e-11
0.000616 -1.48018e-11
0.0006169999999999999 -1.54624e-11
0.000618 -1.59944e-11
0.000619 -1.63886e-11
0.00062 -1.6636e-11
0.000621 -1.67292e-11
0.0006219999999999999 -1.66624e-11
0.000623 -1.6432e-11
0.000624 -1.60372e-11
0.000625 -1.54801e-11
0.0006259999999999999 -1.47655e-11
0.000627 -1.39006e-11
0.000628 -1.28951e-11
0.000629 -1.17602e-11
0.0006299999999999999 -1.05087e-11
0.0006309999999999999 -9.15483e-12
0.000632 -7.7138e-12
0.000633 -6.20228e-12
0.000634 -4.63833e-12
0.0006349999999999999 -3.04158e-12
0.000636 -1.43307e-12
0.000637 1.65073e-13
0.000638 1.73021e-12
0.0006389999999999999 3.23976e-12
0.0006399999999999999 4.67169e-12
0.000641 6.00485e-12
0.000642 7.21935e-12
0.000643 8.29697e-12
0.0006439999999999999 9.22198e-12
0.000645 9.98207e-12
0.000646 1.05694e-11
0.000647 1.09811e-11
0.0006479999999999999 1.122e-11
0.000649 1.12936e-11
0.00065 1.12143e-11
0.000651 1.09978e-11
0.000652 1.06631e-11
0.0006529999999999999 1.02314e-11
0.000654 9.7253e-12
0.000655 9.16801e-12
0.000656 8.58171e-12
0.0006569999999999999 7.98658e-12
0.000658 7.40002e-12
0.000659 6.83663e-12
0.00066 6.30857e-12
0.000661 5.82595e-12
0.0006619999999999999 5.39681e-12
0.000663 5.02678e-12
0.000664 4.71871e-12
0.000665 4.47272e-12
0.0006659999999999999 4.28688e-12
0.000667 4.15822e-12
0.000668 4.08355e-12
0.000669 4.0596e-12
0.00067 4.08249e-12
0.0006709999999999999 4.14678e-12
0.000672 4.24495e-12
0.000673 4.36741e-12
0.000674 4.50321e-12
0.0006749999999999999 4.64093e-12
0.000676 4.76931e-12
0.000677 4.87737e-12
0.000678 4.95417e-12
0.0006789999999999999 4.98873e-12
0.0006799999999999999 4.97023e-12
0.000681 4.88874e-12
0.000682 4.73598e-12
0.000683 4.50583e-12
0.0006839999999999999 4.19428e-12
0.000685 3.79913e-12
0.000686 3.31963e-12
0.000687 2.75647e-12
0.0006879999999999999 2.11198e-12
0.0006889999999999999 1.39041e-12
0.00069 5.97936e-13
0.000691 -2.57698e-13
0.000692 -1.1677e-12
0.0006929999999999999 -2.12279e-12
0.000694 -3.11357e-12
0.000695 -4.13062e-12
0.000696 -5.16442e-12
0.0006969999999999999 -6.2052e-12
0.0006979999999999999 -7.24297e-12
0.000699 -8.26757e-12
0.0007 -9.26895e-12
0.000701 -1.02372e-11
0.0007019999999999999 -1.11627e-11
0.000703 -1.20357e-11
0.000704 -1.28462e-11
0.000705 -1.35836e-11
0.0007059999999999999 -1.42369e-11
0.000707 -1.47947e-11
0.000708 -1.52451e-11
0.000709 -1.55761e-11
0.00071 -1.57758e-11
0.0007109999999999999 -1.58333e-11
0.000712 -1.57392e-11
0.000713 -1.54857e-11
0.000714 -1.50676e-11
0.0007149999999999999 -1.44822e-11
0.000716 -1.3729e-11
0.000717 -1.28107e-11
0.000718 -1.17331e-11
0.000719 -1.05055e-11
0.0007199999999999999 -9.14029e-12
0.000721 -7.65346e-12
0.000722 -6.06368e-12
0.000723 -4.392e-12
0.0007239999999999999 -2.66123e-12
0.000725 -8.95235e-13
0.000726 8.81604e-13
0.000727 2.64482e-12
0.0007279999999999999 4.37007e-12
0.0007289999999999999 6.03318e-12
0.00073 7.61037e-12
0.000731 9.07859e-12
0.000732 1.04161e-11
0.0007329999999999999 1.16035e-11
0.000734 1.26241e-11
0.000735 1.34648e-11
0.000736 1.41161e-11
0.0007369999999999999 1.45719e-11
0.0007379999999999999 1.48292e-11
0.000739 1.48875e-11
0.00074 1.47492e-11
0.000741 1.44198e-11
0.0007419999999999999 1.39083e-11
0.000743 1.32277e-11
0.000744 1.23945e-11
0.000745 1.14277e-11
0.0007459999999999999 1.03486e-11
0.0007469999999999999 9.179e-12
0.000748 7.94174e-12
0.000749 6.6602e-12
0.00075 5.35854e-12
0.0007509999999999999 4.06173e-12
0.000752 2.79527e-12
0.000753 1.58462e-12
0.000754 4.54586e-13
0.0007549999999999999 -5.7138e-13
0.0007559999999999999 -1.47167e-12
0.000757 -2.22713e-12
0.000758 -2.82196e-12
0.000759 -3.24474e-12
0.0007599999999999999 -3.48961e-12
0.000761 -3.55689e-12
0.000762 -3.45304e-12
0.000763 -3.18998e-12
0.0007639999999999999 -2.78422e-12
0.000765 -2.25624e-12
0.000766 -1.63034e-12
0.000767 -9.34515e-13
0.000768 -1.99993e-13
0.0007689999999999999 5.40051e-13
0.00077 1.25247e-12
0.000771 1.90631e-12
0.000772 2.47455e-12
0.0007729999999999999 2.93499e-12
0.000774 3.27029e-12
0.000775 3.46767e-12
0.000776 3.51875e-12
0.0007769999999999999 3.41975e-12
0.0007779999999999999 3.17193e-12
0.000779 2.78185e-12
0.00078 2.26112e-12
0.000781 1.62578e-12
0.0007819999999999999 8.95441e-13
0.000783 9.26137e-14
0.000784 -7.57806e-13
0.000785 -1.62903e-12
0.0007859999999999999 -2.49307e-12
0.0007869999999999999 -3.32161e-12
0.000788 -4.087e-12
0.000789 -4.76314e-12
0.00079 -5.32611e-12
0.0007909999999999999 -5.75473e-12
0.000792 -6.03097e-12
0.000793 -6.14055e-12
0.000794 -6.07364e-12
0.0007949999999999999 -5.82562e-12
0.0007959999999999999 -5.39762e-12
0.000797 -4.7968e-12
0.000798 -4.03606e-12
0.000799 -3.13344e-12
0.0007999999999999999 -2.11123e-12
0.000801 -9.95218e-13
0.000802 1.86036e-13
0.000803 1.4018e-12
0.0008039999999999999 2.61987e-12
0.0008049999999999999 3.80737e-12
0.000806 4.93148e-12
0.000807 5.96029e-12
0.000808 6.86348e-12
0.0008089999999999999 7.61314e-12
0.00081 8.18465e-12
0.000811 8.55757e-12
0.000812 8.71625e-12
0.0008129999999999999 8.65016e-12
0.0008139999999999999 8.35379e-12
0.000815 7.82646e-12
0.000816 7.07216e-12
0.0008169999999999999 6.09975e-12
0.0008179999999999999 4.92314e-12
0.000819 3.56162e-12
0.00082 2.03973e-12
0.000821 3.8693e-13
0.0008219999999999999 -1.36323e-12
0.000823 -3.17398e-12
0.000824 -5.00637e-12
0.000825 -6.82023e-12
0.0008259999999999999 -8.57508e-12
0.0008269999999999999 -1.0231e-11
0.000828 -1.17495e-11
0.000829 -1.30944e-11
0.00083 -1.4233e-11
0.0008309999999999999 -1.51372e-11
0.000832 -1.57847e-11
0.000833 -1.61593e-11
0.000834 -1.62522e-11
0.0008349999999999999 -1.60618e-11
0.0008359999999999999 -1.55933e-11
0.000837 -1.48585e-11
0.000838 -1.38747e-11
0.000839 -1.26641e-11
0.0008399999999999999 -1.12527e-11
0.000841 -9.67022e-12
0.000842 -7.94948e-12
0.000843 -6.12606e-12
0.0008439999999999999 -4.23717e-12
0.0008449999999999999 -2.32034e-12
0.000846 -4.11953e-13
0.000847 1.45402e-12
0.000848 3.24692e-12
0.0008489999999999999 4.93976e-12
0.00085 6.50916e-12
0.000851 7.93511e-12
0.000852 9.20068e-12
0.0008529999999999999 1.02921e-11
0.0008539999999999999 1.1199e-11
0.000855 1.1915e-11
0.000856 1.24376e-11
0.000857 1.27689e-11
0.0008579999999999999 1.29148e-11
0.000859 1.2885e-11
0.00086 1.26919e-11
0.000861 1.23505e-11
0.0008619999999999999 1.18768e-11
0.0008629999999999999 1.12877e-11
0.000864 1.06006e-11
0.000865 9.8337e-12
0.0008659999999999999 9.00608e-12
0.0008669999999999999 8.13733e-12
0.000868 7.24684e-12
0.000869 6.35245e-12
0.00087 5.46918e-12
0.0008709999999999999 4.60837e-12
0.0008719999999999999 3.77763e-12
0.000873 2.98126e-12
0.000874 2.22109e-12
0.0008749999999999999 1.49727e-12
0.0008759999999999999 8.08621e-13
0.000877 1.52795e-13
0.000878 -4.73864e-13
0.000879 -1.07648e-12
0.0008799999999999999 -1.66175e-12
0.000881 -2.23797e-12
0.000882 -2.81476e-12
0.000883 -3.40246e-12
0.0008839999999999999 -4.01093e-12
0.0008849999999999999 -4.64797e-12
0.000886 -5.31794e-12
0.000887 -6.02084e-12
0.000888 -6.75258e-12
0.0008889999999999999 -7.50595e-12
0.00089 -8.27191e-12
0.000891 -9.04037e-12
0.000892 -9.80019e-12
0.0008929999999999999 -1.05384e-11
0.0008939999999999999 -1.1239e-11
0.000895 -1.18833e-11
0.000896 -1.24496e-11
0.000897 -1.29155e-11
0.0008979999999999999 -1.32593e-11
0.000899 -1.34618e-11
0.0009 -1.35072e-11
0.000901 -1.33828e-11
0.0009019999999999999 -1.30791e-11
0.0009029999999999999 -1.25895e-11
0.000904 -1.19103e-11
0.000905 -1.10418e-11
0.000906 -9.98829e-12
0.0009069999999999999 -8.75843e-12
0.000908 -7.36519e-12
0.000909 -5.82553e-12
0.00091 -4.16011e-12
0.0009109999999999999 -2.39299e-12
0.0009119999999999999 -5.51365e-13
0.000913 1.33511e-12
0.000914 3.23514e-12
0.0009149999999999999 5.1169e-12
0.0009159999999999999 6.94905e-12
0.000917 8.70132e-12
0.000918 1.03446e-11
0.000919 1.18508e-11
0.0009199999999999999 1.31929e-11
0.0009209999999999999 1.43453e-11
0.000922 1.52853e-11
0.000923 1.59941e-11
0.0009239999999999999 1.64575e-11
0.0009249999999999999 1.66662e-11
0.000926 1.66147e-11
0.000927 1.63012e-11
0.000928 1.57267e-11
0.0009289999999999999 1.48956e-11
0.0009299999999999999 1.38169e-11
0.000931 1.25049e-11
0.000932 1.09801e-11
0.0009329999999999999 9.26868e-12
0.0009339999999999999 7.40199e-12
0.000935 5.41494e-12
0.000936 3.3451e-12
0.000937 1.23183e-12
0.0009379999999999999 -8.84267e-13
0.000939 -2.96166e-12
0.00094 -4.95823e-12
0.000941 -6.83186e-12
0.0009419999999999999 -8.54119e-12
0.0009429999999999999 -1.00469e-11
0.000944 -1.13127e-11
0.000945 -1.23075e-11
0.000946 -1.30057e-11
0.0009469999999999999 -1.33896e-11
0.000948 -1.34489e-11
0.000949 -1.31822e-11
0.00095 -1.25962e-11
0.0009509999999999999 -1.17058e-11
0.0009519999999999999 -1.05334e-11
0.000953 -9.10919e-12
0.000954 -7.46984e-12
0.0009549999999999999 -5.65847e-12
0.0009559999999999999 -3.72319e-12
0.000957 -1.71562e-12
0.000958 3.11181e-13
0.000959 2.30488e-12
0.0009599999999999999 4.21621e-12
0.0009609999999999999 6.00101e-12
0.000962 7.62162e-12
0.000963 9.04741e-12
0.0009639999999999999 1.02544e-11
0.0009649999999999999 1.12245e-11
0.000966 1.19447e-11
0.000967 1.24076e-11
0.000968 1.26112e-11
0.0009689999999999999 1.25602e-11
0.0009699999999999999 1.22656e-11
0.000971 1.17444e-11
0.000972 1.1018e-11
0.0009729999999999999 1.01103e-11
0.0009739999999999999 9.04684e-12
0.000975 7.85343e-12
0.000976 6.55563e-12
0.000977 5.17846e-12
0.000978 3.74603e-12
0.000979 2.28147e-12
0.00098 8.07108e-13
0.0009809999999999999 -6.54996e-13
0.000982 -2.08263e-12
0.000983 -3.45356e-12
0.0009839999999999998 -4.74661e-12
0.000985 -5.94337e-12
0.000986 -7.0298e-12
0.000987 -7.99691e-12
0.000988 -8.84002e-12
0.0009889999999999999 -9.55702e-12
0.00099 -1.01465e-11
0.000991 -1.06069e-11
0.000992 -1.09363e-11
0.000993 -1.11341e-11
0.0009939999999999999 -1.12017e-11
0.000995 -1.11429e-11
0.000996 -1.09633e-11
0.000997 -1.06689e-11
0.000998 -1.0265e-11
0.0009989999999999999 -9.75555e-12
0.001 -9.14364e-12


==> tikzpictures/data/Trapezoidal_P2.dat <==
0.0 0.0
1e-06 -2.33062e-32
2e-06 1.4719e-31
3e-06 7.87605e-31
4e-06 -1.90512e-30
4.9999999999999996e-06 -5.38849e-30
6e-06 2.64966e-30
7e-06 -1.29137e-29
8e-06 -6.24715e-29
9e-06 1.49205e-29
9.999999999999999e-06 1.14183e-28
1.1e-05 -3.0189e-28
1.2e-05 -6.15237e-28
1.3e-05 6.66187e-28
1.4e-05 1.37677e-27
1.4999999999999999e-05 -2.19748e-27
1.6e-05 -4.10859e-27
1.7e-05 4.31918e-27
1.8e-05 9.25e-27
1.8999999999999998e-05 -8.76968e-27
1.9999999999999998e-05 -2.16971e-26
2.1e-05 1.25776e-26
2.2e-05 4.45888e-26
2.3e-05 -1.24319e-26
2.4e-05 -8.35075e-26
2.4999999999999998e-05 2.29894e-28
2.6e-05 1.45959e-25
2.7e-05 4.06509e-26
2.8e-05 -2.4937e-25
2.9e-05 -1.74584e-25
2.9999999999999997e-05 3.69995e-25
3.1e-05 5.23119e-25
3.2e-05 -3.22056e-25
3.2999999999999996e-05 -1.10783e-24
3.4e-05 -2.18686e-25
3.5e-05 1.68037e-24
3.6e-05 1.51523e-24
3.7e-05 -1.8141e-24
3.7999999999999995e-05 -3.96632e-24
3.9e-05 3.85341e-25
3.9999999999999996e-05 8.07588e-24
4.1e-05 6.75863e-24
4.2e-05 -9.51839e-24
4.2999999999999995e-05 -2.42521e-23
4.4e-05 -9.20119e-24
4.4999999999999996e-05 3.68111e-23
4.6e-05 6.39476e-23
4.7e-05 1.0994e-23
4.8e-05 -1.06559e-22
4.9e-05 -1.59071e-22
4.9999999999999996e-05 -1.13365e-23
5.1e-05 2.75034e-22
5.2e-05 3.78885e-22
5.3e-05 -1.24763e-25
5.4e-05 -6.74763e-22
5.4999999999999995e-05 -8.73616e-22
5.6e-05 6.18417e-23
5.6999999999999996e-05 1.62354e-21
5.8e-05 2.00524e-21
5.9e-05 -2.44702e-22
5.9999999999999995e-05 -3.87273e-21
6.1e-05 -4.71865e-21
6.2e-05 5.22054e-22
6.3e-05 9.04048e-21
6.4e-05 1.14178e-20
6.5e-05 -1.2422e-22
6.599999999999999e-05 -2.00061e-20
6.7e-05 -2.76055e-20
6.8e-05 -4.44799e-21
6.9e-05 4.03025e-20
7e-05 6.40326e-20
7.099999999999999e-05 2.38591e-20
7.2e-05 -7.03138e-20
7.3e-05 -1.37466e-19
7.4e-05 -8.30087e-20
7.5e-05 9.71548e-20
7.599999999999999e-05 2.65147e-19
7.7e-05 2.27161e-19
7.8e-05 -7.67905e-20
7.9e-05 -4.4511e-19
7.999999999999999e-05 -5.16254e-19
8.099999999999999e-05 -8.52242e-20
8.2e-05 6.16896e-19
8.3e-05 9.89162e-19
8.4e-05 5.32428e-19
8.499999999999999e-05 -6.12709e-19
8.599999999999999e-05 -1.58341e-18
8.7e-05 -1.39744e-18
8.8e-05 1.41495e-19
8.9e-05 2.02676e-18
8.999999999999999e-05 2.65077e-18
9.099999999999999e-05 1.11749e-18
9.2e-05 -1.7814e-18
9.3e-05 -3.88481e-18
9.4e-05 -3.24446e-18
9.499999999999999e-05 1.8617e-19
9.6e-05 4.18043e-18
9.7e-05 5.67702e-18
9.8e-05 3.07824e-18
9.9e-05 -2.32017e-18
9.999999999999999e-05 -6.9423e-18
0.000101 -7.28565e-18
0.000102 -2.43692e-18
0.000103 4.98545e-18
0.000104 1.01931e-17
0.00010499999999999999 9.18368e-18
0.000106 1.56421e-18
0.000107 -8.57072e-18
0.000108 -1.461e-17
0.00010899999999999999 -1.15295e-17
0.00010999999999999999 2.17271e-19
0.000111 1.38875e-17
0.000112 2.01001e-17
0.000113 1.3231e-17
0.00011399999999999999 -3.79749e-18
0.00011499999999999999 -2.03715e-17
0.000116 -2.49409e-17
0.000117 -1.32461e-17
0.000118 8.08718e-18
0.00011899999999999999 2.55658e-17
0.00011999999999999999 2.7777e-17
0.000121 1.29262e-17
0.000122 -1.01561e-17
0.00012299999999999998 -2.77973e-17
0.000124 -2.98049e-17
0.000125 -1.50659e-17
0.000126 8.3648e-18
0.000127 2.79514e-17
0.000128 3.31934e-17
0.000129 2.08018e-17
0.00013 -3.57679e-18
0.00013099999999999999 -2.77436e-17
0.00013199999999999998 -3.86227e-17
0.000133 -2.90095e-17
0.000134 -2.22522e-18
0.000135 2.826e-17
0.000136 4.51559e-17
0.000137 3.71405e-17
0.000138 6.6503e-18
0.000139 -2.98389e-17
0.00014 -5.05902e-17
0.00014099999999999998 -4.19323e-17
0.00014199999999999998 -7.70071e-18
0.000143 3.19905e-17
0.000144 5.27169e-17
0.000145 4.12016e-17
0.000146 4.2619e-18
0.000147 -3.49159e-17
0.000148 -5.12982e-17
0.000149 -3.42995e-17
0.00015 4.83958e-18
0.00015099999999999998 3.99961e-17
0.00015199999999999998 4.74464e-17
0.000153 2.20549e-17
0.000154 -1.89458e-17
0.000155 -4.75354e-17
0.000156 -4.39068e-17
0.000157 -9.70813e-18
0.000158 3.32731e-17
0.000159 5.7423e-17
0.00015999999999999999 4.66586e-17
0.00016099999999999998 5.96422e-18
0.00016199999999999998 -4.18556e-17
0.000163 -6.93719e-17
0.000164 -5.98349e-17
0.000165 -1.63956e-17
0.000166 3.93202e-17
0.000167 7.83089e-17
0.000168 7.91815e-17
0.000169 3.95019e-17
0.00016999999999999999 -2.21859e-17
0.00017099999999999998 -7.49749e-17
0.00017199999999999998 -9.13201e-17
0.000173 -6.23729e-17
0.000174 -4.06454e-18
0.000175 5.14228e-17
0.000176 7.53594e-17
0.000177 6.06563e-17
0.000178 2.46794e-17
0.000179 -6.27327e-18
0.00017999999999999998 -1.82524e-17
0.00018099999999999998 -1.83504e-17
0.00018199999999999998 -2.35113e-17
0.000183 -4.0652e-17
0.000184 -5.7346e-17
0.000185 -5.1919e-17
0.000186 -1.34693e-17
0.000187 4.60788e-17
0.000188 9.75459e-17
0.00018899999999999999 1.12339e-16
0.00018999999999999998 7.93725e-17
0.00019099999999999998 1.11719e-17
0.000192 -6.27716e-17
0.000193 -1.11146e-16
0.000194 -1.16716e-16
0.000195 -8.39366e-17
0.000196 -3.281e-17
0.000197 1.68505e-17
0.000198 5.75635e-17
0.00019899999999999999 9.17062e-17
0.00019999999999999998 1.17699e-16
0.00020099999999999998 1.21003e-16
0.000202 8.25835e-17
0.000203 -6.30367e-19
0.000204 -1.02941e-16
0.000205 -1.7903e-16
0.000206 -1.8978e-16
0.000207 -1.25547e-16
0.000208 -1.1652e-17
0.00020899999999999998 1.04273e-16
0.00020999999999999998 1.73482e-16
0.00021099999999999998 1.66532e-16
0.000212 8.69605e-17
0.000213 -2.75623e-17
0.000214 -1.21107e-16
0.000215 -1.47902e-16
0.000216 -9.69595e-17
0.000217 4.36838e-18
0.00021799999999999999 1.09827e-16
0.00021899999999999998 1.80357e-16
0.00021999999999999998 1.97798e-16
0.00022099999999999998 1.61812e-16
0.000222 8.03742e-17
0.000223 -3.61816e-17
0.000224 -1.77291e-16
0.000225 -3.32651e-16
0.000226 -4.86101e-16
0.000227 -5.98281e-16
0.00022799999999999999 -5.9188e-16
0.00022899999999999998 -3.70228e-16
0.00022999999999999998 1.1698e-16
0.00023099999999999998 7.97173e-16
0.000232 1.45835e-15
0.000233 1.83174e-15
0.000234 1.72958e-15
0.000235 1.13747e-15
0.000236 1.95347e-16
0.000237 -8.99572e-16
0.00023799999999999998 -1.97116e-15
0.00023899999999999998 -2.86477e-15
0.00023999999999999998 -3.40647e-15
0.00024099999999999998 -3.40477e-15
0.000242 -2.72448e-15
0.000243 -1.37199e-15
0.000244 4.90077e-16
0.000245 2.60744e-15
0.00024599999999999996 4.70391e-15
0.000247 6.48664e-15
0.000248 7.6066e-15
0.000249 7.66599e-15
0.00025 6.33305e-15
0.000251 3.51524e-15
0.000252 -5.3396e-16
0.00025299999999999997 -5.26103e-15
0.000254 -9.97739e-15
0.00025499999999999996 -1.40202e-14
0.000256 -1.68101e-14
0.000257 -1.78196e-14
0.000258 -1.65566e-14
0.000259 -1.2652e-14
0.00026 -6.02922e-15
0.000261 2.96921e-15
0.00026199999999999997 1.36086e-14
0.000263 2.49415e-14
0.00026399999999999997 3.60292e-14
0.000265 4.61024e-14
0.000266 5.46683e-14
0.000267 6.16626e-14
0.000268 6.77094e-14
0.000269 7.44146e-14
0.00027 8.4538e-14
0.000271 1.0195e-13
0.000272 1.3143e-13
0.00027299999999999997 1.78447e-13
0.000274 2.48975e-13
0.00027499999999999996 3.49256e-13
0.000276 4.8536e-13
0.000277 6.62497e-13
0.000278 8.8422e-13
0.000279 1.15172e-12
0.00028 1.46336e-12
0.000281 1.81441e-12
0.00028199999999999997 2.19691e-12
0.000283 2.59961e-12
0.00028399999999999996 3.00795e-12
0.000285 3.4043e-12
0.000286 3.76849e-12
0.000287 4.07863e-12
0.000288 4.31191e-12
0.000289 4.44544e-12
0.00029 4.45692e-12
0.00029099999999999997 4.32551e-12
0.000292 4.0328e-12
0.00029299999999999997 3.56397e-12
0.000294 2.90887e-12
0.00029499999999999996 2.06274e-12
0.000296 1.02662e-12
0.000297 -1.92381e-13
0.000298 -1.58083e-12
0.000299 -3.11885e-12
0.0003 -4.78038e-12
0.000301 -6.53376e-12
0.00030199999999999997 -8.34257e-12
0.000303 -1.01665e-11
0.00030399999999999996 -1.19622e-11
0.000305 -1.36844e-11
0.000306 -1.5287e-11
0.000307 -1.67248e-11
0.000308 -1.79549e-11
0.000309 -1.89378e-11
0.00031 -1.96386e-11
0.00031099999999999997 -2.0028e-11
0.000312 -2.00836e-11
0.00031299999999999996 -1.97906e-11
0.000314 -1.91426e-11
0.00031499999999999996 -1.81416e-11
0.000316 -1.67983e-11
0.000317 -1.51323e-11
0.000318 -1.31707e-11
0.000319 -1.09485e-11
0.00031999999999999997 -8.50679e-12
0.000321 -5.89251e-12
0.00032199999999999997 -3.15739e-12
0.000323 -3.56791e-13
0.00032399999999999996 2.45195e-12
0.000325 5.21139e-12
0.000326 7.86571e-12
0.000327 1.03621e-11
0.000328 1.26524e-11
0.000329 1.46944e-11
0.00033 1.64541e-11
0.00033099999999999997 1.79065e-11
0.000332 1.90366e-11
0.00033299999999999996 1.98396e-11
0.000334 2.03203e-11
0.000335 2.04937e-11
0.000336 2.03837e-11
0.000337 2.00218e-11
0.000338 1.94453e-11
0.000339 1.86954e-11
0.00033999999999999997 1.78148e-11
0.000341 1.68457e-11
0.00034199999999999996 1.58274e-11
0.000343 1.47931e-11
0.00034399999999999996 1.37686e-11
0.000345 1.27699e-11
0.000346 1.18029e-11
0.000347 1.08629e-11
0.000348 9.93414e-12
0.00034899999999999997 8.99092e-12
0.00035 7.99947e-12
0.00035099999999999997 6.92035e-12
0.000352 5.71121e-12
0.00035299999999999996 4.32958e-12
0.000354 2.73592e-12
0.000355 8.97097e-13
0.000356 -1.21032e-12
0.000357 -3.59729e-12
0.000358 -6.26053e-12
0.000359 -9.18134e-12
0.00035999999999999997 -1.23248e-11
0.000361 -1.56398e-11
0.00036199999999999996 -1.90596e-11
0.000363 -2.25041e-11
0.00036399999999999996 -2.58827e-11
0.000365 -2.90974e-11
0.000366 -3.2046e-11
0.000367 -3.46259e-11
0.000368 -3.67385e-11
0.00036899999999999997 -3.8293e-11
0.00037 -3.92108e-11
0.00037099999999999996 -3.94279e-11
0.000372 -3.88976e-11
0.00037299999999999996 -3.75919e-11
0.000374 -3.55032e-11
0.000375 -3.2645e-11
0.000376 -2.90529e-11
0.000377 -2.47834e-11
0.00037799999999999997 -1.9913e-11
0.000379 -1.45356e-11
0.00037999999999999997 -8.75957e-12
0.000381 -2.70543e-12
0.00038199999999999996 3.49723e-12
0.000383 9.71237e-12
0.000384 1.5801e-11
0.000385 2.16257e-11
0.000386 2.70547e-11
0.000387 3.19657e-11
0.000388 3.62484e-11
0.00038899999999999997 3.98078e-11
0.00039 4.25667e-11
0.00039099999999999996 4.44691e-11
0.000392 4.54826e-11
0.00039299999999999996 4.55986e-11
0.000394 4.4832e-11
0.000395 4.32206e-11
0.000396 4.08244e-11
0.000397 3.77237e-11
0.00039799999999999997 3.40164e-11
0.000399 2.98143e-11
0.00039999999999999996 2.52395e-11
0.000401 2.04207e-11
0.00040199999999999996 1.54888e-11
0.000403 1.05732e-11
0.000404 5.79608e-12
0.000405 1.26934e-12
0.000406 -2.90791e-12
0.00040699999999999997 -6.65097e-12
0.000408 -9.89138e-12
0.00040899999999999997 -1.25791e-11
0.00041 -1.46835e-11
0.00041099999999999996 -1.61935e-11
0.000412 -1.71158e-11
0.00041299999999999996 -1.74731e-11
0.000414 -1.7303e-11
0.000415 -1.6656e-11
0.000416 -1.55935e-11
0.000417 -1.41853e-11
0.00041799999999999997 -1.25068e-11
0.000419 -1.06366e-11
0.00041999999999999996 -8.65404e-12
0.000421 -6.6349e-12
0.00042199999999999996 -4.64859e-12
0.000423 -2.75612e-12
0.000424 -1.00963e-12
0.000425 5.47816e-13
0.000426 1.88364e-12
0.00042699999999999997 2.97762e-12
0.000428 3.82285e-12
0.00042899999999999997 4.42445e-12
0.00043 4.79714e-12
0.00043099999999999996 4.96305e-12
0.000432 4.95053e-12
0.00043299999999999995 4.79298e-12
0.000434 4.52681e-12
0.000435 4.18851e-12
0.00043599999999999997 3.812e-12
0.000437 3.42692e-12
0.00043799999999999997 3.05745e-12
0.000439 2.72117e-12
0.00043999999999999996 2.42794e-12
0.000441 2.17997e-12
0.00044199999999999996 1.97307e-12
0.000443 1.79824e-12
0.000444 1.64257e-12
0.000445 1.48959e-12
0.000446 1.32001e-12
0.00044699999999999997 1.11352e-12
0.000448 8.50835e-13
0.00044899999999999996 5.14977e-13
0.00045 9.15502e-14
0.00045099999999999996 -4.31054e-13
0.000452 -1.06082e-12
0.000453 -1.80108e-12
0.000454 -2.65024e-12
0.000455 -3.60246e-12
0.00045599999999999997 -4.64839e-12
0.000457 -5.7753e-12
0.00045799999999999997 -6.96687e-12
0.000459 -8.20338e-12
0.00045999999999999996 -9.4626e-12
0.000461 -1.07205e-11
0.00046199999999999995 -1.19511e-11
0.000463 -1.31262e-11
0.000464 -1.42153e-11
0.00046499999999999997 -1.51863e-11
0.000466 -1.60067e-11
0.00046699999999999997 -1.66442e-11
0.000468 -1.70675e-11
0.00046899999999999996 -1.72471e-11
0.00047 -1.71571e-11
0.00047099999999999996 -1.67768e-11
0.000472 -1.6092e-11
0.000473 -1.50952e-11
0.000474 -1.37869e-11
0.000475 -1.21758e-11
0.00047599999999999997 -1.02793e-11
0.000477 -8.12228e-12
0.00047799999999999996 -5.7365e-12
0.000479 -3.16006e-12
0.00047999999999999996 -4.3772e-13
0.000481 2.37976e-12
0.00048199999999999995 5.23798e-12
0.000483 8.08181e-12
0.000484 1.08571e-11
0.00048499999999999997 1.35104e-11
0.000486 1.59886e-11
0.00048699999999999997 1.82398e-11
0.000488 2.02164e-11
0.000489 2.18778e-11
0.00049 2.31913e-11
0.000491 2.41304e-11
0.0004919999999999999 2.46745e-11
0.000493 2.48091e-11
0.000494 2.45279e-11
0.000495 2.38336e-11
0.000496 2.27373e-11
0.0004969999999999999 2.12578e-11
0.000498 1.94216e-11
0.000499 1.72629e-11
0.0005 1.48236e-11
0.0005009999999999999 1.21523e-11
0.000502 9.30332e-12
0.000503 6.33625e-12
0.000504 3.3144e-12
0.000505 3.02557e-13
0.0005059999999999999 -2.63596e-12
0.000507 -5.44161e-12
0.000508 -8.05934e-12
0.000509 -1.04386e-11
0.0005099999999999999 -1.25344e-11
0.000511 -1.43093e-11
0.000512 -1.5736e-11
0.000513 -1.67985e-11
0.000514 -1.74916e-11
0.0005149999999999999 -1.78199e-11
0.000516 -1.77956e-11
0.000517 -1.74378e-11
0.000518 -1.67706e-11
0.0005189999999999999 -1.5823e-11
0.00052 -1.46284e-11
0.000521 -1.32251e-11
0.000522 -1.16553e-11
0.000523 -9.96155e-12
0.0005239999999999999 -8.18394e-12
0.000525 -6.35821e-12
0.000526 -4.51652e-12
0.000527 -2.68931e-12
0.0005279999999999999 -9.06008e-13
0.000529 8.05738e-13
0.00053 2.4214e-12
0.000531 3.92029e-12
0.000532 5.28561e-12
0.0005329999999999999 6.50439e-12
0.000534 7.56746e-12
0.000535 8.4689e-12
0.000536 9.20509e-12
0.0005369999999999999 9.7742e-12
0.000538 1.01768e-11
0.000539 1.0417e-11
0.00054 1.05021e-11
0.0005409999999999999 1.04412e-11
0.000542 1.02427e-11
0.000543 9.9139e-12
0.000544 9.46303e-12
0.000545 8.90037e-12
0.0005459999999999999 8.23827e-12
0.000547 7.48936e-12
0.000548 6.66515e-12
0.000549 5.77618e-12
0.0005499999999999999 4.83317e-12
0.000551 3.84756e-12
0.000552 2.83107e-12
0.000553 1.79499e-12
0.000554 7.49929e-13
0.0005549999999999999 -2.94238e-13
0.000556 -1.32887e-12
0.000557 -2.34719e-12
0.000558 -3.34412e-12
0.0005589999999999999 -4.31507e-12
0.00056 -5.25454e-12
0.000561 -6.15608e-12
0.000562 -7.01354e-12
0.000563 -7.82248e-12
0.0005639999999999999 -8.58028e-12
0.000565 -9.28518e-12
0.000566 -9.93512e-12
0.000567 -1.05271e-11
0.0005679999999999999 -1.10566e-11
0.000569 -1.15173e-11
0.00057 -1.19005e-11
0.000571 -1.21955e-11
0.000572 -1.23913e-11
0.0005729999999999999 -1.24768e-11
0.000574 -1.24405e-11
0.000575 -1.22704e-11
0.000576 -1.19546e-11
0.0005769999999999999 -1.14843e-11
0.000578 -1.0855e-11
0.000579 -1.00672e-11
0.00058 -9.12423e-12
0.000581 -8.03123e-12
0.0005819999999999999 -6.79661e-12
0.000583 -5.43446e-12
0.000584 -3.96556e-12
0.000585 -2.41541e-12
0.0005859999999999999 -8.10469e-13
0.000587 8.24507e-13
0.000588 2.46656e-12
0.000589 4.09306e-12
0.0005899999999999999 5.68084e-12
0.0005909999999999999 7.20697e-12
0.000592 8.65042e-12
0.000593 9.99321e-12
0.000594 1.12203e-11
0.0005949999999999999 1.23188e-11
0.000596 1.32769e-11
0.000597 1.40834e-11
0.000598 1.47274e-11
0.0005989999999999999 1.51989e-11
0.0006 1.54887e-11
0.000601 1.559e-11
0.000602 1.5498e-11
0.000603 1.52106e-11
0.0006039999999999999 1.47279e-11
0.000605 1.40535e-11
0.000606 1.31949e-11
0.000607 1.21645e-11
0.0006079999999999999 1.09793e-11
0.000609 9.66053e-12
0.00061 8.2324e-12
0.000611 6.72214e-12
0.000612 5.15995e-12
0.0006129999999999999 3.57869e-12
0.000614 2.01278e-12
0.000615 4.96532e-13
0.000616 -9.37696e-13
0.0006169999999999999 -2.26088e-12
0.000618 -3.44809e-12
0.000619 -4.47866e-12
0.00062 -5.33609e-12
0.000621 -6.00817e-12
0.0006219999999999999 -6.48732e-12
0.000623 -6.77125e-12
0.000624 -6.8635e-12
0.000625 -6.77372e-12
0.0006259999999999999 -6.51728e-12
0.000627 -6.11432e-12
0.000628 -5.58839e-12
0.000629 -4.96486e-12
0.0006299999999999999 -4.2701e-12
0.0006309999999999999 -3.53159e-12
0.000632 -2.77867e-12
0.000633 -2.04244e-12
0.000634 -1.35418e-12
0.0006349999999999999 -7.42541e-13
0.000636 -2.31572e-13
0.000637 1.59434e-13
0.000638 4.14657e-13
0.0006389999999999999 5.20989e-13
0.0006399999999999999 4.69014e-13
0.000641 2.55025e-13
0.000642 -1.17868e-13
0.000643 -6.40549e-13
0.0006439999999999999 -1.29965e-12
0.000645 -2.07831e-12
0.000646 -2.95514e-12
0.000647 -3.90268e-12
0.0006479999999999999 -4.88719e-12
0.000649 -5.8705e-12
0.00065 -6.81282e-12
0.000651 -7.67503e-12
0.000652 -8.41996e-12
0.0006529999999999999 -9.01351e-12
0.000654 -9.42629e-12
0.000655 -9.6354e-12
0.000656 -9.62533e-12
0.0006569999999999999 -9.38763e-12
0.000658 -8.92028e-12
0.000659 -8.22808e-12
0.00066 -7.32413e-12
0.000661 -6.23097e-12
0.0006619999999999999 -4.97991e-12
0.000663 -3.60834e-12
0.000664 -2.15645e-12
0.000665 -6.65133e-13
0.0006659999999999999 8.24712e-13
0.000667 2.27202e-12
0.000668 3.63584e-12
0.000669 4.87621e-12
0.00067 5.95563e-12
0.0006709999999999999 6.84073e-12
0.000672 7.50426e-12
0.000673 7.92696e-12
0.000674 8.09871e-12
0.0006749999999999999 8.01827e-12
0.000676 7.69226e-12
0.000677 7.13412e-12
0.000678 6.36389e-12
0.0006789999999999999 5.40857e-12
0.0006799999999999999 4.30203e-12
0.000681 3.08444e-12
0.000682 1.80139e-12
0.000683 5.03144e-13
0.0006839999999999999 -7.56843e-13
0.000685 -1.92482e-12
0.000686 -2.9511e-12
0.000687 -3.79408e-12
0.0006879999999999999 -4.42201e-12
0.0006889999999999999 -4.81215e-12
0.00069 -4.94916e-12
0.000691 -4.82445e-12
0.000692 -4.43733e-12
0.0006929999999999999 -3.79625e-12
0.000694 -2.91892e-12
0.000695 -1.8306e-12
0.000696 -5.61893e-13
0.0006969999999999999 8.53056e-13
0.0006979999999999999 2.37759e-12
0.000699 3.9733e-12
0.0007 5.6008e-12
0.000701 7.22054e-12
0.0007019999999999999 8.79342e-12
0.000703 1.02812e-11
0.000704 1.16472e-11
0.000705 1.28568e-11
0.0007059999999999999 1.38781e-11
0.000707 1.46827e-11
0.000708 1.52464e-11
0.000709 1.55492e-11
0.00071 1.55766e-11
0.0007109999999999999 1.53197e-11
0.000712 1.47761e-11
0.000713 1.39507e-11
0.000714 1.28559e-11
0.0007149999999999999 1.15103e-11
0.000716 9.93811e-12
0.000717 8.16822e-12
0.000718 6.23395e-12
0.000719 4.17373e-12
0.0007199999999999999 2.03062e-12
0.000721 -1.49543e-13
0.000722 -2.32114e-12
0.000723 -4.44096e-12
0.0007239999999999999 -6.46871e-12
0.000725 -8.36628e-12
0.000726 -1.00976e-11
0.000727 -1.16302e-11
0.0007279999999999999 -1.2937e-11
0.0007289999999999999 -1.39982e-11
0.00073 -1.48008e-11
0.000731 -1.53382e-11
0.000732 -1.56095e-11
0.0007329999999999999 -1.56206e-11
0.000734 -1.53852e-11
0.000735 -1.49246e-11
0.000736 -1.42669e-11
0.0007369999999999999 -1.34453e-11
0.0007379999999999999 -1.24971e-11
0.000739 -1.14614e-11
0.00074 -1.03777e-11
0.000741 -9.28355e-12
0.0007419999999999999 -8.21399e-12
0.000743 -7.20094e-12
0.000744 -6.27272e-12
0.000745 -5.45218e-12
0.0007459999999999999 -4.75453e-12
0.0007469999999999999 -4.18646e-12
0.000748 -3.74711e-12
0.000749 -3.4298e-12
0.00075 -3.2228e-12
0.0007509999999999999 -3.10892e-12
0.000752 -3.0654e-12
0.000753 -3.06513e-12
0.000754 -3.07908e-12
0.0007549999999999999 -3.07857e-12
0.0007559999999999999 -3.03663e-12
0.000757 -2.92952e-12
0.000758 -2.73879e-12
0.000759 -2.45347e-12
0.0007599999999999999 -2.07096e-12
0.000761 -1.59646e-12
0.000762 -1.04241e-12
0.000763 -4.29416e-13
0.0007639999999999999 2.12157e-13
0.000765 8.42215e-13
0.000766 1.41426e-12
0.000767 1.88063e-12
0.000768 2.19673e-12
0.0007689999999999999 2.32294e-12
0.00077 2.22539e-12
0.000771 1.87777e-12
0.000772 1.26414e-12
0.0007729999999999999 3.81072e-13
0.000774 -7.62182e-13
0.000775 -2.1445e-12
0.000776 -3.73289e-12
0.0007769999999999999 -5.48166e-12
0.0007779999999999999 -7.33275e-12
0.000779 -9.21883e-12
0.00078 -1.10681e-11
0.000781 -1.2808e-11
0.0007819999999999999 -1.43663e-11
0.000783 -1.56716e-11
0.000784 -1.66549e-11
0.000785 -1.72537e-11
0.0007859999999999999 -1.74162e-11
0.0007869999999999999 -1.71031e-11
0.000788 -1.62883e-11
0.000789 -1.49593e-11
0.00079 -1.31187e-11
0.0007909999999999999 -1.07853e-11
0.000792 -7.99442e-12
0.000793 -4.79582e-12
0.000794 -1.25158e-12
0.0007949999999999999 2.56578e-12
0.0007959999999999999 6.57487e-12
0.000797 1.06876e-11
0.000798 1.48119e-11
0.000799 1.88545e-11
0.0007999999999999999 2.27226e-11
0.000801 2.63251e-11
0.000802 2.95742e-11
0.000803 3.2389e-11
0.0008039999999999999 3.46989e-11
0.0008049999999999999 3.64479e-11
0.000806 3.75967e-11
0.000807 3.81234e-11
0.000808 3.80233e-11
0.0008089999999999999 3.73076e-11
0.00081 3.60016e-11
0.000811 3.41441e-11
0.000812 3.1786e-11
0.0008129999999999999 2.89884e-11
0.0008139999999999999 2.58197e-11
0.000815 2.23531e-11
0.000816 1.86648e-11
0.0008169999999999999 1.48324e-11
0.0008179999999999999 1.09326e-11
0.000819 7.03728e-12
0.00082 3.2091e-12
0.000821 -5.0021e-13
0.0008219999999999999 -4.04888e-12
0.000823 -7.40278e-12
0.000824 -1.05348e-11
0.000825 -1.34263e-11
0.0008259999999999999 -1.60684e-11
0.0008269999999999999 -1.84609e-11
0.000828 -2.061e-11
0.000829 -2.25254e-11
0.00083 -2.42204e-11
0.0008309999999999999 -2.57115e-11
0.000832 -2.70164e-11
0.000833 -2.815e-11
0.000834 -2.91218e-11
0.0008349999999999999 -2.99357e-11
0.0008359999999999999 -3.05908e-11
0.000837 -3.10811e-11
0.000838 -3.13933e-11
0.000839 -3.15061e-11
0.0008399999999999999 -3.13915e-11
0.000841 -3.10188e-11
0.000842 -3.03556e-11
0.000843 -2.93672e-11
0.0008439999999999999 -2.80164e-11
0.0008449999999999999 -2.62691e-11
0.000846 -2.41012e-11
0.000847 -2.15057e-11
0.000848 -1.84924e-11
0.0008489999999999999 -1.50854e-11
0.00085 -1.13214e-11
0.000851 -7.25279e-12
0.000852 -2.95018e-12
0.0008529999999999999 1.49907e-12
0.0008539999999999999 5.9969e-12
0.000855 1.04411e-11
0.000856 1.47284e-11
0.000857 1.87541e-11
0.0008579999999999999 2.24141e-11
0.000859 2.56104e-11
0.00086 2.82572e-11
0.000861 3.02866e-11
0.0008619999999999999 3.16487e-11
0.0008629999999999999 3.23127e-11
0.000864 3.22675e-11
0.000865 3.15229e-11
0.0008659999999999999 3.01097e-11
0.0008669999999999999 2.80778e-11
0.000868 2.54939e-11
0.000869 2.24404e-11
0.00087 1.90143e-11
0.0008709999999999999 1.53237e-11
0.0008719999999999999 1.14812e-11
0.000873 7.59883e-12
0.000874 3.78417e-12
0.0008749999999999999 1.39965e-13
0.0008759999999999999 -3.23682e-12
0.000877 -6.25721e-12
0.000878 -8.8436e-12
0.000879 -1.09329e-11
0.0008799999999999999 -1.2479e-11
0.000881 -1.34551e-11
0.000882 -1.38549e-11
0.000883 -1.36932e-11
0.0008839999999999999 -1.3004e-11
0.0008849999999999999 -1.18371e-11
0.000886 -1.02554e-11
0.000887 -8.33364e-12
0.000888 -6.15672e-12
0.0008889999999999999 -3.81736e-12
0.00089 -1.41253e-12
0.000891 9.59805e-13
0.000892 3.20271e-12
0.0008929999999999999 5.2219e-12
0.0008939999999999999 6.9284e-12
0.000895 8.24257e-12
0.000896 9.09835e-12
0.000897 9.44618e-12
0.0008979999999999999 9.25468e-12
0.000899 8.51176e-12
0.0009 7.22595e-12
0.000901 5.42743e-12
0.0009019999999999999 3.16785e-12
0.0009029999999999999 5.19068e-13
0.000904 -2.42898e-12
0.000905 -5.57114e-12
0.000906 -8.79101e-12
0.0009069999999999999 -1.1966e-11
0.000908 -1.4972e-11
0.000909 -1.76875e-11
0.00091 -1.99963e-11
0.0009109999999999999 -2.17925e-11
0.0009119999999999999 -2.29863e-11
0.000913 -2.35098e-11
0.000914 -2.33183e-11
0.0009149999999999999 -2.23896e-11
0.0009159999999999999 -2.07221e-11
0.000917 -1.83361e-11
0.000918 -1.52761e-11
0.000919 -1.16112e-11
0.0009199999999999999 -7.4317e-12
0.0009209999999999999 -2.84294e-12
0.000922 2.03814e-12
0.000923 7.08375e-12
0.0009239999999999999 1.21557e-11
0.0009249999999999999 1.71091e-11
0.000926 2.17988e-11
0.000927 2.60857e-11
0.000928 2.98404e-11
0.0009289999999999999 3.29463e-11
0.0009299999999999999 3.53034e-11
0.000931 3.68343e-11
0.000932 3.7488e-11
0.0009329999999999999 3.72401e-11
0.0009339999999999999 3.60904e-11
0.000935 3.40626e-11
0.000936 3.1206e-11
0.000937 2.75964e-11
0.0009379999999999999 2.33332e-11
0.000939 1.85331e-11
0.00094 1.33232e-11
0.000941 7.83781e-12
0.0009419999999999999 2.21677e-12
0.0009429999999999999 -3.39688e-12
0.000944 -8.86129e-12
0.000945 -1.40402e-11
0.000946 -1.88056e-11
0.0009469999999999999 -2.30392e-11
0.000948 -2.66353e-11
0.000949 -2.95061e-11
0.00095 -3.15859e-11
0.0009509999999999999 -3.2832e-11
0.0009519999999999999 -3.32233e-11
0.000953 -3.27593e-11
0.000954 -3.14628e-11
0.0009549999999999999 -2.93822e-11
0.0009559999999999999 -2.65926e-11
0.000957 -2.31906e-11
0.000958 -1.92894e-11
0.000959 -1.50147e-11
0.0009599999999999999 -1.05022e-11
0.0009609999999999999 -5.89557e-12
0.000962 -1.34004e-12
0.000963 3.02516e-12
0.0009639999999999999 7.07366e-12
0.0009649999999999999 1.06954e-11
0.000966 1.37972e-11
0.000967 1.63026e-11
0.000968 1.81524e-11
0.0009689999999999999 1.93058e-11
0.0009699999999999999 1.97415e-11
0.000971 1.9459e-11
0.000972 1.84781e-11
0.0009729999999999999 1.68391e-11
0.0009739999999999999 1.45994e-11
0.000975 1.18311e-11
0.000976 8.61723e-12
0.000977 5.05036e-12
0.000978 1.23212e-12
0.000979 -2.72709e-12
0.00098 -6.70991e-12
0.0009809999999999999 -1.0595e-11
0.000982 -1.42605e-11
0.000983 -1.75876e-11
0.0009839999999999998 -2.04639e-11
0.000985 -2.27878e-11
0.000986 -2.44717e-11
0.000987 -2.54447e-11
0.000988 -2.56538e-11
0.0009889999999999999 -2.50656e-11
0.00099 -2.36675e-11
0.000991 -2.1469e-11
0.000992 -1.8501e-11
0.000993 -1.48147e-11
0.0009939999999999999 -1.04804e-11
0.000995 -5.5864e-12
0.000996 -2.39579e-13
0.000997 5.43646e-12
0.000998 1.13043e-11
0.0009989999999999999 1.72171e-11
0.001 2.30245e-11


==> tikzpictures/data/Trapezoidal_P3.dat <==
0.0 0.0
1e-06 -9.32914e-28
2e-06 -3.6917e-27
3e-06 5.50671e-27
4e-06 3.08161e-26
4.9999999999999996e-06 3.10082e-26
6e-06 5.32078e-26
7e-06 2.2421e-25
8e-06 3.39994e-25
9e-06 1.93327e-25
9.999999999999999e-06 5.68265e-25
1.1e-05 1.78592e-24
1.2e-05 1.34977e-24
1.3e-05 -1.5532e-24
1.4e-05 -1.29012e-25
1.4999999999999999e-05 8.60398e-24
1.6e-05 7.98624e-24
1.7e-05 -1.39637e-23
1.8e-05 -2.20936e-23
1.8999999999999998e-05 2.51037e-23
1.9999999999999998e-05 6.93866e-23
2.1e-05 -6.97611e-24
2.2e-05 -1.49105e-22
2.3e-05 -8.93707e-23
2.4e-05 2.36167e-22
2.4999999999999998e-05 3.66318e-22
2.6e-05 -1.47229e-22
2.7e-05 -8.18809e-22
2.8e-05 -4.76629e-22
2.9e-05 1.03141e-21
2.9999999999999997e-05 1.86641e-21
3.1e-05 7.27594e-23
3.2e-05 -3.21596e-21
3.2999999999999996e-05 -3.63099e-21
3.4e-05 1.58258e-21
3.5e-05 8.17478e-21
3.6e-05 6.69013e-21
3.7e-05 -6.55728e-21
3.7999999999999995e-05 -1.95683e-20
3.9e-05 -1.17587e-20
3.9999999999999996e-05 2.02832e-20
4.1e-05 4.47406e-20
4.2e-05 1.83278e-20
4.2999999999999995e-05 -5.4972e-20
4.4e-05 -9.69912e-20
4.4999999999999996e-05 -2.35035e-20
4.6e-05 1.33726e-19
4.7e-05 1.99675e-19
4.8e-05 2.1711e-20
4.9e-05 -2.97982e-19
4.9999999999999996e-05 -3.96472e-19
5.1e-05 -5.85756e-21
5.2e-05 6.23175e-19
5.3e-05 7.72428e-19
5.4e-05 -3.24822e-20
5.4999999999999995e-05 -1.2516e-18
5.6e-05 -1.49478e-18
5.6999999999999996e-05 1.00049e-19
5.8e-05 2.44651e-18
5.9e-05 2.88902e-18
5.9999999999999995e-05 -1.6978e-19
6.1e-05 -4.64754e-18
6.2e-05 -5.56771e-18
6.3e-05 5.05181e-20
6.4e-05 8.44443e-18
6.5e-05 1.05941e-17
6.599999999999999e-05 9.42757e-19
6.7e-05 -1.42828e-17
6.8e-05 -1.95308e-17
6.9e-05 -4.54148e-18
7e-05 2.16504e-17
7.099999999999999e-05 3.3982e-17
7.2e-05 1.39971e-17
7.3e-05 -2.76676e-17
7.4e-05 -5.40219e-17
7.5e-05 -3.3555e-17
7.599999999999999e-05 2.57017e-17
7.7e-05 7.51615e-17
7.8e-05 6.54523e-17
7.9e-05 -5.90652e-18
7.999999999999999e-05 -8.48766e-17
8.099999999999999e-05 -1.03488e-16
8.2e-05 -3.93113e-17
8.3e-05 6.24133e-17
8.4e-05 1.25202e-16
8.499999999999999e-05 1.03014e-16
8.599999999999999e-05 1.19616e-17
8.7e-05 -9.03739e-17
8.8e-05 -1.48766e-16
8.9e-05 -1.34255e-16
8.999999999999999e-05 -4.17738e-17
9.099999999999999e-05 1.0802e-16
9.2e-05 2.48867e-16
9.3e-05 2.70213e-16
9.4e-05 8.79052e-17
9.499999999999999e-05 -2.44776e-16
9.6e-05 -5.0434e-16
9.7e-05 -4.34964e-16
9.8e-05 1.38018e-17
9.9e-05 5.67406e-16
9.999999999999999e-05 7.88261e-16
0.000101 4.31705e-16
0.000102 -3.06468e-16
0.000103 -8.96733e-16
0.000104 -8.78858e-16
0.00010499999999999999 -2.32436e-16
0.000106 5.94327e-16
0.000107 1.01878e-15
0.000108 7.50971e-16
0.00010899999999999999 -9.25626e-18
0.00010999999999999999 -7.31252e-16
0.000111 -9.31865e-16
0.000112 -5.00282e-16
0.000113 2.4355e-16
0.00011399999999999999 7.79524e-16
0.00011499999999999999 7.40785e-16
0.000116 1.55657e-16
0.000117 -5.70003e-16
0.000118 -9.10447e-16
0.00011899999999999999 -5.63872e-16
0.00011999999999999999 3.13721e-16
0.000121 1.14166e-15
0.000122 1.25748e-15
0.00012299999999999998 4.13426e-16
0.000124 -9.27431e-16
0.000125 -1.82219e-15
0.000126 -1.54934e-15
0.000127 -2.35266e-16
0.000128 1.20051e-15
0.000129 1.80636e-15
0.00013 1.37201e-15
0.00013099999999999999 4.66089e-16
0.00013199999999999998 -2.47279e-16
0.000133 -6.27668e-16
0.000134 -9.52974e-16
0.000135 -1.3236e-15
0.000136 -1.3954e-15
0.000137 -8.05172e-16
0.000138 2.72373e-16
0.000139 1.19949e-15
0.00014 1.53803e-15
0.00014099999999999998 1.46969e-15
0.00014199999999999998 1.42284e-15
0.000143 1.37832e-15
0.000144 7.81284e-16
0.000145 -7.47906e-16
0.000146 -2.73348e-15
0.000147 -4.04731e-15
0.000148 -3.83194e-15
0.000149 -2.16978e-15
0.00015 1.32925e-16
0.00015099999999999998 2.27624e-15
0.00015199999999999998 3.89546e-15
0.000153 4.8972e-15
0.000154 5.12261e-15
0.000155 4.30931e-15
0.000156 2.32829e-15
0.000157 -6.34674e-16
0.000158 -4.09718e-15
0.000159 -7.36621e-15
0.00015999999999999999 -9.59817e-15
0.00016099999999999998 -9.93212e-15
0.00016199999999999998 -7.77668e-15
0.000163 -3.12697e-15
0.000164 3.27656e-15
0.000165 9.99989e-15
0.000166 1.51691e-14
0.000167 1.70083e-14
0.000168 1.46477e-14
0.000169 8.75426e-15
0.00016999999999999999 1.29515e-15
0.00017099999999999998 -5.6844e-15
0.00017199999999999998 -1.13366e-14
0.000173 -1.6113e-14
0.000174 -2.05427e-14
0.000175 -2.39693e-14
0.000176 -2.46416e-14
0.000177 -2.10947e-14
0.000178 -1.33463e-14
0.000179 -2.70869e-15
0.00017999999999999998 9.37311e-15
0.00018099999999999998 2.20381e-14
0.00018199999999999998 3.45769e-14
0.000183 4.56254e-14
0.000184 5.32006e-14
0.000185 5.5775e-14
0.000186 5.34014e-14
0.000187 4.78919e-14
0.000188 4.20752e-14
0.00018899999999999999 3.90141e-14
0.00018999999999999998 4.19548e-14
0.00019099999999999998 5.49831e-14
0.000192 8.36604e-14
0.000193 1.34853e-13
0.000194 2.15592e-13
0.000195 3.31666e-13
0.000196 4.86967e-13
0.000197 6.8382e-13
0.000198 9.23315e-13
0.00019899999999999999 1.2044e-12
0.00019999999999999998 1.52194e-12
0.00020099999999999998 1.86571e-12
0.000202 2.22176e-12
0.000203 2.57524e-12
0.000204 2.91179e-12
0.000205 3.21603e-12
0.000206 3.46923e-12
0.000207 3.64932e-12
0.000208 3.73401e-12
0.00020899999999999998 3.70409e-12
0.00020999999999999998 3.54395e-12
0.00021099999999999998 3.23975e-12
0.000212 2.77889e-12
0.000213 2.15258e-12
0.000214 1.35955e-12
0.000215 4.06973e-13
0.000216 -6.9214e-13
0.000217 -1.92192e-12
0.00021799999999999999 -3.26377e-12
0.00021899999999999998 -4.69369e-12
0.00021999999999999998 -6.18029e-12
0.00022099999999999998 -7.68594e-12
0.000222 -9.17037e-12
0.000223 -1.05939e-11
0.000224 -1.19184e-11
0.000225 -1.3107e-11
0.000226 -1.41237e-11
0.000227 -1.49339e-11
0.00022799999999999999 -1.55055e-11
0.00022899999999999998 -1.58103e-11
0.00022999999999999998 -1.58247e-11
0.00023099999999999998 -1.55309e-11
0.000232 -1.49182e-11
0.000233 -1.39825e-11
0.000234 -1.2727e-11
0.000235 -1.11613e-11
0.000236 -9.30219e-12
0.000237 -7.17373e-12
0.00023799999999999998 -4.80875e-12
0.00023899999999999998 -2.24925e-12
0.00023999999999999998 4.53967e-13
0.00024099999999999998 3.2427e-12
0.000242 6.05298e-12
0.000243 8.81617e-12
0.000244 1.14598e-11
0.000245 1.39087e-11
0.00024599999999999996 1.60876e-11
0.000247 1.79241e-11
0.000248 1.93516e-11
0.000249 2.03123e-11
0.00025 2.07601e-11
0.000251 2.06624e-11
0.000252 2.00018e-11
0.00025299999999999997 1.8777e-11
0.000254 1.7003e-11
0.00025499999999999996 1.47118e-11
0.000256 1.19523e-11
0.000257 8.78917e-12
0.000258 5.29978e-12
0.000259 1.57095e-12
0.00026 -2.30266e-12
0.000261 -6.21989e-12
0.00026199999999999997 -1.00754e-11
0.000263 -1.37638e-11
0.00026399999999999997 -1.71833e-11
0.000265 -2.02385e-11
0.000266 -2.2843e-11
0.000267 -2.49215e-11
0.000268 -2.64143e-11
0.000269 -2.72792e-11
0.00027 -2.74919e-11
0.000271 -2.70436e-11
0.000272 -2.59414e-11
0.00027299999999999997 -2.42103e-11
0.000274 -2.18939e-11
0.00027499999999999996 -1.90538e-11
0.000276 -1.57639e-11
0.000277 -1.21068e-11
0.000278 -8.17108e-12
0.000279 -4.05128e-12
0.00028 1.53721e-13
0.000281 4.34417e-12
0.00028199999999999997 8.42353e-12
0.000283 1.23011e-11
0.00028399999999999996 1.58928e-11
0.000285 1.91225e-11
0.000286 2.19238e-11
0.000287 2.42429e-11
0.000288 2.60399e-11
0.000289 2.72892e-11
0.00029 2.79793e-11
0.00029099999999999997 2.81135e-11
0.000292 2.77098e-11
0.00029299999999999997 2.68001e-11
0.000294 2.54275e-11
0.00029499999999999996 2.36439e-11
0.000296 2.15085e-11
0.000297 1.90873e-11
0.000298 1.64528e-11
0.000299 1.36819e-11
0.0003 1.08514e-11
0.000301 8.03422e-12
0.00030199999999999997 5.29568e-12
0.000303 2.6932e-12
0.00030399999999999996 2.76916e-13
0.000305 -1.90945e-12
0.000306 -3.8291e-12
0.000307 -5.45388e-12
0.000308 -6.76623e-12
0.000309 -7.76009e-12
0.00031 -8.4399e-12
0.00031099999999999997 -8.81803e-12
0.000312 -8.91193e-12
0.00031299999999999996 -8.743e-12
0.000314 -8.3376e-12
0.00031499999999999996 -7.72878e-12
0.000316 -6.95596e-12
0.000317 -6.06122e-12
0.000318 -5.08451e-12
0.000319 -4.06143e-12
0.00031999999999999997 -3.02498e-12
0.000321 -2.00801e-12
0.00032199999999999997 -1.04271e-12
0.000323 -1.56949e-13
0.00032399999999999996 6.2877e-13
0.000325 1.30045e-12
0.000326 1.84762e-12
0.000327 2.26231e-12
0.000328 2.54089e-12
0.000329 2.68551e-12
0.00033 2.70168e-12
0.00033099999999999997 2.59381e-12
0.000332 2.36391e-12
0.00033299999999999996 2.01473e-12
0.000334 1.55312e-12
0.000335 9.88706e-13
0.000336 3.29051e-13
0.000337 -4.22143e-13
0.000338 -1.26072e-12
0.000339 -2.17615e-12
0.00033999999999999997 -3.15092e-12
0.000341 -4.16585e-12
0.00034199999999999996 -5.20414e-12
0.000343 -6.24884e-12
0.00034399999999999996 -7.27673e-12
0.000345 -8.25677e-12
0.000346 -9.15555e-12
0.000347 -9.94368e-12
0.000348 -1.05961e-11
0.00034899999999999997 -1.10875e-11
0.00035 -1.13904e-11
0.00035099999999999997 -1.14794e-11
0.000352 -1.13377e-11
0.00035299999999999996 -1.09586e-11
0.000354 -1.03419e-11
0.000355 -9.49138e-12
0.000356 -8.41648e-12
0.000357 -7.13597e-12
0.000358 -5.67749e-12
0.000359 -4.07319e-12
0.00035999999999999997 -2.35624e-12
0.000361 -5.61769e-13
0.00036199999999999996 1.27042e-12
0.000363 3.0963e-12
0.00036399999999999996 4.87217e-12
0.000365 6.55899e-12
0.000366 8.12315e-12
0.000367 9.53454e-12
0.000368 1.07655e-11
0.00036899999999999997 1.17922e-11
0.00037 1.25955e-11
0.00037099999999999996 1.31611e-11
0.000372 1.34785e-11
0.00037299999999999996 1.35432e-11
0.000374 1.33586e-11
0.000375 1.29368e-11
0.000376 1.22967e-11
0.000377 1.14605e-11
0.00037799999999999997 1.04524e-11
0.000379 9.29987e-12
0.00037999999999999997 8.03518e-12
0.000381 6.69319e-12
0.00038199999999999996 5.30889e-12
0.000383 3.91583e-12
0.000384 2.54651e-12
0.000385 1.23251e-12
0.000386 2.69934e-15
0.000387 -1.11923e-12
0.000388 -2.11521e-12
0.00038899999999999997 -2.97086e-12
0.00039 -3.6736e-12
0.00039099999999999996 -4.21362e-12
0.000392 -4.5874e-12
0.00039299999999999996 -4.80003e-12
0.000394 -4.8636e-12
0.000395 -4.79269e-12
0.000396 -4.60155e-12
0.000397 -4.30583e-12
0.00039799999999999997 -3.9265e-12
0.000399 -3.49071e-12
0.00039999999999999996 -3.02701e-12
0.000401 -2.55878e-12
0.00040199999999999996 -2.10184e-12
0.000403 -1.66781e-12
0.000404 -1.26839e-12
0.000405 -9.15451e-13
0.000406 -6.1739e-13
0.00040699999999999997 -3.76542e-13
0.000408 -1.90592e-13
0.00040899999999999997 -5.51803e-14
0.00041 3.61429e-14
0.00041099999999999996 9.37701e-14
0.000412 1.31203e-13
0.00041299999999999996 1.60221e-13
0.000414 1.86814e-13
0.000415 2.12931e-13
0.000416 2.42138e-13
0.000417 2.81815e-13
0.00041799999999999997 3.38249e-13
0.000419 4.09956e-13
0.00041999999999999996 4.87468e-13
0.000421 5.60513e-13
0.00042199999999999996 6.24663e-13
0.000423 6.80173e-13
0.000424 7.24974e-13
0.000425 7.5044e-13
0.000426 7.44611e-13
0.00042699999999999997 6.98578e-13
0.000428 6.08679e-13
0.00042899999999999997 4.73177e-13
0.00043 2.88815e-13
0.00043099999999999996 5.1952e-14
0.000432 -2.37571e-13
0.00043299999999999995 -5.75101e-13
0.000434 -9.53988e-13
0.000435 -1.36859e-12
0.00043599999999999997 -1.8133e-12
0.000437 -2.27869e-12
0.00043799999999999997 -2.74943e-12
0.000439 -3.20687e-12
0.00043999999999999996 -3.63374e-12
0.000441 -4.01662e-12
0.00044199999999999996 -4.34479e-12
0.000443 -4.60786e-12
0.000444 -4.79504e-12
0.000445 -4.89647e-12
0.000446 -4.90449e-12
0.00044699999999999997 -4.81398e-12
0.000448 -4.62206e-12
0.00044899999999999996 -4.32847e-12
0.00045 -3.93621e-12
0.00045099999999999996 -3.45151e-12
0.000452 -2.88271e-12
0.000453 -2.23922e-12
0.000454 -1.53181e-12
0.000455 -7.73481e-13
0.00045599999999999997 2.05919e-14
0.000457 8.34924e-13
0.00045799999999999997 1.65569e-12
0.000459 2.4704e-12
0.00045999999999999996 3.26522e-12
0.000461 4.02285e-12
0.00046199999999999995 4.72353e-12
0.000463 5.3483e-12
0.000464 5.88095e-12
0.00046499999999999997 6.30678e-12
0.000466 6.61064e-12
0.00046699999999999997 6.77765e-12
0.000468 6.79718e-12
0.00046899999999999996 6.6661e-12
0.00047 6.38832e-12
0.00047099999999999996 5.97167e-12
0.000472 5.42584e-12
0.000473 4.76293e-12
0.000474 3.99853e-12
0.000475 3.151e-12
0.00047599999999999997 2.23927e-12
0.000477 1.28162e-12
0.00047799999999999996 2.96167e-13
0.000479 -6.98186e-13
0.00047999999999999996 -1.68175e-12
0.000481 -2.63465e-12
0.00048199999999999995 -3.53686e-12
0.000483 -4.36808e-12
0.000484 -5.10844e-12
0.00048499999999999997 -5.74012e-12
0.000486 -6.24828e-12
0.00048699999999999997 -6.62061e-12
0.000488 -6.84678e-12
0.000489 -6.91966e-12
0.00049 -6.83788e-12
0.000491 -6.60711e-12
0.0004919999999999999 -6.23839e-12
0.000493 -5.74512e-12
0.000494 -5.1416e-12
0.000495 -4.44401e-12
0.000496 -3.67147e-12
0.0004969999999999999 -2.84502e-12
0.000498 -1.98499e-12
0.000499 -1.10965e-12
0.0005 -2.36133e-13
0.0005009999999999999 6.18048e-13
0.000502 1.43515e-12
0.000503 2.19871e-12
0.000504 2.89468e-12
0.000505 3.51173e-12
0.0005059999999999999 4.04211e-12
0.000507 4.48326e-12
0.000508 4.83769e-12
0.000509 5.10954e-12
0.0005099999999999999 5.30034e-12
0.000511 5.4094e-12
0.000512 5.43934e-12
0.000513 5.40105e-12
0.000514 5.31154e-12
0.0005149999999999999 5.18587e-12
0.000516 5.03097e-12
0.000517 4.84758e-12
0.000518 4.63722e-12
0.0005189999999999999 4.406e-12
0.00052 4.16088e-12
0.000521 3.90233e-12
0.000522 3.62086e-12
0.000523 3.29999e-12
0.0005239999999999999 2.92231e-12
0.000525 2.47316e-12
0.000526 1.94042e-12
0.000527 1.31236e-12
0.0005279999999999999 5.77019e-13
0.000529 -2.75877e-13
0.00053 -1.25169e-12
0.000531 -2.349e-12
0.000532 -3.5603e-12
0.0005329999999999999 -4.87399e-12
0.000534 -6.27486e-12
0.000535 -7.7422e-12
0.000536 -9.24815e-12
0.0005369999999999999 -1.07596e-11
0.000538 -1.22435e-11
0.000539 -1.36699e-11
0.00054 -1.50096e-11
0.0005409999999999999 -1.62287e-11
0.000542 -1.72865e-11
0.000543 -1.81417e-11
0.000544 -1.8759e-11
0.000545 -1.91117e-11
0.0005459999999999999 -1.91772e-11
0.000547 -1.89342e-11
0.000548 -1.83664e-11
0.000549 -1.74697e-11
0.0005499999999999999 -1.62531e-11
0.000551 -1.47334e-11
0.000552 -1.29294e-11
0.000553 -1.0865e-11
0.000554 -8.5768e-12
0.0005549999999999999 -6.11503e-12
0.000556 -3.53622e-12
0.000557 -8.94686e-13
0.000558 1.75675e-12
0.0005589999999999999 4.35918e-12
0.00056 6.84494e-12
0.000561 9.14584e-12
0.000562 1.12049e-11
0.000563 1.29797e-11
0.0005639999999999999 1.44371e-11
0.000565 1.55477e-11
0.000566 1.62899e-11
0.000567 1.66576e-11
0.0005679999999999999 1.66606e-11
0.000569 1.63179e-11
0.00057 1.56513e-11
0.000571 1.46875e-11
0.000572 1.34651e-11
0.0005729999999999999 1.20362e-11
0.000574 1.04589e-11
0.000575 8.78912e-12
0.000576 7.0806e-12
0.0005769999999999999 5.39067e-12
0.000578 3.78271e-12
0.000579 2.31884e-12
0.00058 1.04895e-12
0.000581 6.25199e-15
0.0005819999999999999 -7.88153e-13
0.000583 -1.31895e-12
0.000584 -1.57671e-12
0.000585 -1.56391e-12
0.0005859999999999999 -1.29952e-12
0.000587 -8.16845e-13
0.000588 -1.57247e-13
0.000589 6.3405e-13
0.0005899999999999999 1.50769e-12
0.0005909999999999999 2.40884e-12
0.000592 3.27908e-12
0.000593 4.06144e-12
0.000594 4.70479e-12
0.0005949999999999999 5.16502e-12
0.000596 5.40478e-12
0.000597 5.39507e-12
0.000598 5.11915e-12
0.0005989999999999999 4.57548e-12
0.0006 3.77667e-12
0.000601 2.74555e-12
0.000602 1.51277e-12
0.000603 1.17809e-13
0.0006039999999999999 -1.38951e-12
0.000605 -2.95188e-12
0.000606 -4.51189e-12
0.000607 -6.01756e-12
0.0006079999999999999 -7.42071e-12
0.000609 -8.67057e-12
0.00061 -9.71229e-12
0.000611 -1.04955e-11
0.000612 -1.09868e-11
0.0006129999999999999 -1.11741e-11
0.000614 -1.10585e-11
0.000615 -1.06432e-11
0.000616 -9.93118e-12
0.0006169999999999999 -8.93409e-12
0.000618 -7.67983e-12
0.000619 -6.21048e-12
0.00062 -4.57212e-12
0.000621 -2.80809e-12
0.0006219999999999999 -9.60981e-13
0.000623 9.22553e-13
0.000624 2.79264e-12
0.000625 4.60271e-12
0.0006259999999999999 6.31344e-12
0.000627 7.88958e-12
0.000628 9.2944e-12
0.000629 1.04904e-11
0.0006299999999999999 1.14467e-11
0.0006309999999999999 1.21459e-11
0.000632 1.25826e-11
0.000633 1.27574e-11
0.000634 1.26732e-11
0.0006349999999999999 1.23387e-11
0.000636 1.1773e-11
0.000637 1.10053e-11
0.000638 1.00706e-11
0.0006389999999999999 9.00484e-12
0.0006399999999999999 7.84484e-12
0.000641 6.62922e-12
0.000642 5.39657e-12
0.000643 4.18166e-12
0.0006439999999999999 3.01362e-12
0.000645 1.91804e-12
0.000646 9.19868e-13
0.000647 4.24667e-14
0.0006479999999999999 -6.9662e-13
0.000649 -1.28925e-12
0.00065 -1.73666e-12
0.000651 -2.04709e-12
0.000652 -2.23409e-12
0.0006529999999999999 -2.31616e-12
0.000654 -2.3164e-12
0.000655 -2.26174e-12
0.000656 -2.18201e-12
0.0006569999999999999 -2.10857e-12
0.000658 -2.07086e-12
0.000659 -2.09088e-12
0.00066 -2.17955e-12
0.000661 -2.33849e-12
0.0006619999999999999 -2.56593e-12
0.000663 -2.86063e-12
0.000664 -3.21974e-12
0.000665 -3.63359e-12
0.0006659999999999999 -4.08407e-12
0.000667 -4.54914e-12
0.000668 -5.00872e-12
0.000669 -5.44632e-12
0.00067 -5.84598e-12
0.0006709999999999999 -6.18947e-12
0.000672 -6.45663e-12
0.000673 -6.62749e-12
0.000674 -6.68351e-12
0.0006749999999999999 -6.60879e-12
0.000676 -6.39356e-12
0.000677 -6.03876e-12
0.000678 -5.55693e-12
0.0006789999999999999 -4.96684e-12
0.0006799999999999999 -4.28669e-12
0.000681 -3.53301e-12
0.000682 -2.72609e-12
0.000683 -1.89474e-12
0.0006839999999999999 -1.07326e-12
0.000685 -2.93036e-13
0.000686 4.22806e-13
0.000687 1.05701e-12
0.0006879999999999999 1.59262e-12
0.0006889999999999999 2.01207e-12
0.00069 2.30204e-12
0.000691 2.45835e-12
0.000692 2.48584e-12
0.0006929999999999999 2.39492e-12
0.000694 2.19948e-12
0.000695 1.91737e-12
0.000696 1.57031e-12
0.0006969999999999999 1.18095e-12
0.0006979999999999999 7.69557e-13
0.000699 3.53408e-13
0.0007 -5.08904e-14
0.000701 -4.25545e-13
0.0007019999999999999 -7.51914e-13
0.000703 -1.01179e-12
0.000704 -1.18795e-12
0.000705 -1.26464e-12
0.0007059999999999999 -1.22929e-12
0.000707 -1.07493e-12
0.000708 -8.00833e-13
0.000709 -4.1092e-13
0.00071 8.81997e-14
0.0007109999999999999 6.87178e-13
0.000712 1.37256e-12
0.000713 2.12651e-12
0.000714 2.92847e-12
0.0007149999999999999 3.75731e-12
0.000716 4.59227e-12
0.000717 5.41253e-12
0.000718 6.19653e-12
0.000719 6.92106e-12
0.0007199999999999999 7.55997e-12
0.000721 8.08333e-12
0.000722 8.45868e-12
0.000723 8.65409e-12
0.0007239999999999999 8.6407e-12
0.000725 8.39353e-12
0.000726 7.8922e-12
0.000727 7.12461e-12
0.0007279999999999999 6.09191e-12
0.0007289999999999999 4.8098e-12
0.00073 3.30336e-12
0.000731 1.60018e-12
0.000732 -2.70651e-13
0.0007329999999999999 -2.27263e-12
0.000734 -4.35694e-12
0.000735 -6.46585e-12
0.000736 -8.54186e-12
0.0007369999999999999 -1.05332e-11
0.0007379999999999999 -1.23916e-11
0.000739 -1.40676e-11
0.00074 -1.55121e-11
0.000741 -1.66809e-11
0.0007419999999999999 -1.75377e-11
0.000743 -1.80511e-11
0.000744 -1.81942e-11
0.000745 -1.79515e-11
0.0007459999999999999 -1.73269e-11
0.0007469999999999999 -1.63433e-11
0.000748 -1.50316e-11
0.000749 -1.3422e-11
0.00075 -1.1547e-11
0.0007509999999999999 -9.45099e-12
0.000752 -7.19316e-12
0.000753 -4.83702e-12
0.000754 -2.43727e-12
0.0007549999999999999 -3.78103e-14
0.0007559999999999999 2.31884e-12
0.000757 4.58279e-12
0.000758 6.69844e-12
0.000759 8.61306e-12
0.0007599999999999999 1.0282e-11
0.000761 1.16674e-11
0.000762 1.27364e-11
0.000763 1.34639e-11
0.0007639999999999999 1.38379e-11
0.000765 1.38588e-11
0.000766 1.35333e-11
0.000767 1.28696e-11
0.000768 1.18805e-11
0.0007689999999999999 1.05929e-11
0.00077 9.05123e-12
0.000771 7.3109e-12
0.000772 5.4271e-12
0.0007729999999999999 3.44933e-12
0.000774 1.4261e-12
0.000775 -5.86882e-13
0.000776 -2.52505e-12
0.0007769999999999999 -4.3224e-12
0.0007779999999999999 -5.92096e-12
0.000779 -7.27391e-12
0.00078 -8.34143e-12
0.000781 -9.08653e-12
0.0007819999999999999 -9.47793e-12
0.000783 -9.49899e-12
0.000784 -9.15429e-12
0.000785 -8.46734e-12
0.0007859999999999999 -7.47144e-12
0.0007869999999999999 -6.20301e-12
0.000788 -4.70329e-12
0.000789 -3.02463e-12
0.00079 -1.23214e-12
0.0007909999999999999 6.03387e-13
0.000792 2.41517e-12
0.000793 4.14381e-12
0.000794 5.73323e-12
0.0007949999999999999 7.12672e-12
0.0007959999999999999 8.27002e-12
0.000797 9.11986e-12
0.000798 9.65029e-12
0.000799 9.85294e-12
0.0007999999999999999 9.73377e-12
0.000801 9.31073e-12
0.000802 8.61222e-12
0.000803 7.67407e-12
0.0008039999999999999 6.53569e-12
0.0008049999999999999 5.23929e-12
0.000806 3.83283e-12
0.000807 2.37209e-12
0.000808 9.16496e-13
0.0008089999999999999 -4.79117e-13
0.00081 -1.76969e-12
0.000811 -2.9177e-12
0.000812 -3.88784e-12
0.0008129999999999999 -4.64605e-12
0.0008139999999999999 -5.16543e-12
0.000815 -5.43326e-12
0.000816 -5.45263e-12
0.0008169999999999999 -5.23828e-12
0.0008179999999999999 -4.81163e-12
0.000819 -4.1989e-12
0.00082 -3.43154e-12
0.000821 -2.5454e-12
0.0008219999999999999 -1.57761e-12
0.000823 -5.63082e-13
0.000824 4.67331e-13
0.000825 1.4868e-12
0.0008259999999999999 2.47115e-12
0.0008269999999999999 3.39633e-12
0.000828 4.2356e-12
0.000829 4.95919e-12
0.00083 5.53888e-12
0.0008309999999999999 5.95513e-12
0.000832 6.20064e-12
0.000833 6.27651e-12
0.000834 6.18492e-12
0.0008349999999999999 5.92622e-12
0.0008359999999999999 5.50352e-12
0.000837 4.92938e-12
0.000838 4.22677e-12
0.000839 3.42338e-12
0.0008399999999999999 2.54571e-12
0.000841 1.61843e-12
0.000842 6.68063e-13
0.000843 -2.74784e-13
0.0008439999999999999 -1.17756e-12
0.0008449999999999999 -2.00949e-12
0.000846 -2.74267e-12
0.000847 -3.35036e-12
0.000848 -3.80621e-12
0.0008489999999999999 -4.08742e-12
0.00085 -4.1798e-12
0.000851 -4.08004e-12
0.000852 -3.79267e-12
0.0008529999999999999 -3.32574e-12
0.0008539999999999999 -2.69091e-12
0.000855 -1.90884e-12
0.000856 -1.01366e-12
0.000857 -4.94926e-14
0.0008579999999999999 9.39526e-13
0.000859 1.91706e-12
0.00086 2.85307e-12
0.000861 3.71638e-12
0.0008619999999999999 4.47088e-12
0.0008629999999999999 5.07991e-12
0.000864 5.51361e-12
0.000865 5.7515e-12
0.0008659999999999999 5.77946e-12
0.0008669999999999999 5.58748e-12
0.000868 5.17218e-12
0.000869 4.54055e-12
0.00087 3.70922e-12
0.0008709999999999999 2.69925e-12
0.0008719999999999999 1.53231e-12
0.000873 2.31755e-13
0.000874 -1.17446e-12
0.0008749999999999999 -2.65426e-12
0.0008759999999999999 -4.17485e-12
0.000877 -5.70399e-12
0.000878 -7.20667e-12
0.000879 -8.64215e-12
0.0008799999999999999 -9.96728e-12
0.000881 -1.11442e-11
0.000882 -1.21436e-11
0.000883 -1.29397e-11
0.0008839999999999999 -1.35027e-11
0.0008849999999999999 -1.37996e-11
0.000886 -1.3805e-11
0.000887 -1.35103e-11
0.000888 -1.29216e-11
0.0008889999999999999 -1.20493e-11
0.00089 -1.09025e-11
0.000891 -9.49451e-12
0.000892 -7.8527e-12
0.0008929999999999999 -6.01938e-12
0.0008939999999999999 -4.04336e-12
0.000895 -1.97159e-12
0.000896 1.50309e-13
0.000897 2.27184e-12
0.0008979999999999999 4.33546e-12
0.000899 6.28209e-12
0.0009 8.05822e-12
0.000901 9.61786e-12
0.0009019999999999999 1.09205e-11
0.0009029999999999999 1.1931e-11
0.000904 1.2625e-11
0.000905 1.29932e-11
0.000906 1.30418e-11
0.0009069999999999999 1.27873e-11
0.000908 1.22521e-11
0.000909 1.14654e-11
0.00091 1.04649e-11
0.0009109999999999999 9.29612e-12
0.0009119999999999999 8.00791e-12
0.000913 6.64627e-12
0.000914 5.25261e-12
0.0009149999999999999 3.86592e-12
0.0009159999999999999 2.52512e-12
0.000917 1.26763e-12
0.000918 1.25107e-13
0.000919 -8.79823e-13
0.0009199999999999999 -1.7327e-12
0.0009209999999999999 -2.42381e-12
0.000922 -2.94628e-12
0.000923 -3.29792e-12
0.0009239999999999999 -3.4852e-12
0.0009249999999999999 -3.52556e-12
0.000926 -3.44581e-12
0.000927 -3.27747e-12
0.000928 -3.05199e-12
0.0009289999999999999 -2.79811e-12
0.0009299999999999999 -2.5419e-12
0.000931 -2.3081e-12
0.000932 -2.12077e-12
0.0009329999999999999 -2.00243e-12
0.0009339999999999999 -1.97193e-12
0.000935 -2.04234e-12
0.000936 -2.2197e-12
0.000937 -2.5032e-12
0.0009379999999999999 -2.88623e-12
0.000939 -3.35764e-12
0.00094 -3.90228e-12
0.000941 -4.50058e-12
0.0009419999999999999 -5.12803e-12
0.0009429999999999999 -5.75563e-12
0.000944 -6.35185e-12
0.000945 -6.8856e-12
0.000946 -7.32968e-12
0.0009469999999999999 -7.66321e-12
0.000948 -7.87167e-12
0.000949 -7.94361e-12
0.00095 -7.86652e-12
0.0009509999999999999 -7.6266e-12
0.0009519999999999999 -7.21458e-12
0.000953 -6.63292e-12
0.000954 -5.89647e-12
0.0009549999999999999 -5.02469e-12
0.0009559999999999999 -4.03303e-12
0.000957 -2.93257e-12
0.000958 -1.73813e-12
0.000959 -4.75076e-13
0.0009599999999999999 8.22822e-13
0.0009609999999999999 2.12138e-12
0.000962 3.39073e-12
0.000963 4.60339e-12
0.0009639999999999999 5.7316e-12
0.0009649999999999999 6.75024e-12
0.000966 7.64284e-12
0.000967 8.40284e-12
0.000968 9.02735e-12
0.0009689999999999999 9.5107e-12
0.0009699999999999999 9.84564e-12
0.000971 1.00313e-11
0.000972 1.00788e-11
0.0009729999999999999 1.00076e-11
0.0009739999999999999 9.83792e-12
0.000975 9.58661e-12
0.000976 9.26993e-12
0.000977 8.90631e-12
0.000978 8.51334e-12
0.000979 8.10132e-12
0.00098 7.67128e-12
0.0009809999999999999 7.2198e-12
0.000982 6.74415e-12
0.000983 6.24119e-12
0.0009839999999999998 5.70259e-12
0.000985 5.1146e-12
0.000986 4.46465e-12
0.000987 3.74734e-12
0.000988 2.96218e-12
0.0009889999999999999 2.10637e-12
0.00099 1.17304e-12
0.000991 1.58288e-13
0.000992 -9.31736e-13
0.000993 -2.08291e-12
0.0009939999999999999 -3.28171e-12
0.000995 -4.51871e-12
0.000996 -5.78196e-12
0.000997 -7.04912e-12
0.000998 -8.28949e-12
0.0009989999999999999 -9.47458e-12
0.001 -1.05844e-11


==> tikzpictures/data/convergenceCDM.dat <==
0.019912385503783353 0.0002947567811224916
0.009978048293753742 7.401646502041838e-05
0.005 1.858583423623759e-05


==> tikzpictures/data/convergenceIMEX.dat <==
0.6329113924050633 0.274810425260102
0.31645569620253167 0.07324102755077613
0.15822784810126583 0.018543029089656066
0.07936507936507936 0.004677643139512619
0.0397456279809221 0.001172826143920305
0.019912385503783353 0.00029368031954152464
0.009978048293753742 7.40909320718367e-05
0.005 1.854981431026376e-05


==> tikzpictures/data/convergenceTrapezoidal.dat <==
5.0 4.0356236419826566
2.6315789473684212 4.690887160079842
1.2820512820512822 1.8681817443111175
0.6329113924050633 0.5521553374759143
0.31645569620253167 0.13365741069732073
0.15822784810126583 0.032826256479179805
0.07936507936507936 0.008217780090492314
0.0397456279809221 0.002058345095844208
0.019912385503783353 0.0005164717564972447
0.009978048293753742 0.00012967450095004412
0.005 3.256082469760226e-05


==> tikzpictures/data/explodingIMEX.dat <==
0 0
1.0255808780046025 1.6815306230257774
2.051161756009205 5.138650870074599
3.0767426340138075 7.272615327355601
4.10232351201841 6.212775067622795
5.127904390023012 3.269406629409523
6.153485268027615 1.7028978189568338
7.179066146032218 3.4999625439817628
8.20464702403682 6.317999001772846
9.230227902041422 7.28276255485499
10.255808780046024 6.391626327265781
11.281389658050628 6.220823266374415
12.30697053605523 8.402292399077538
13.332551414059832 12.794407262948933
14.358132292064436 16.050870292456775
15.383713170069038 17.07365501372127
16.40929404807364 17.240008526506045
17.434874926078244 22.30559117146553
18.460455804082844 33.81732757284046
19.486036682087448 54.90463073786647


==> tikzpictures/data/limitExplicit.dat <==
1.01542661 1e-10
1.01542661 1e10


==> tikzpictures/data/limitGlobal.dat <==
0.03908584 1e-10
0.03908584 1e10


==> tikzpictures/data/referenceQuadratic.dat <==
0.019912385503783353 8.843208989758128e-05
0.009978048293753742 2.220519077096951e-05
0.005 5.575750270871276e-06


==> tikzpictures/data/stableIMEX.dat <==
0 0
1.0052723457668875 1.61157263292634
2.010544691533775 4.9788766286034205
3.0158170373006623 7.166990249815174
4.02108938306755 6.332118436208214
5.026361728834438 3.484804396228494
6.031634074601325 1.6508381807958048
7.036906420368212 2.972567035367142
8.0421787661351 5.784876047862643
9.047451111901987 6.984526930200029
10.052723457668876 6.139490591739348
11.057995803435762 5.283773537420456
12.06326814920265 6.414276921129723
13.068540494969538 9.5498113692064
14.073812840736425 12.16925539087892
15.079085186503313 11.651195844541682
16.0843575322702 8.27588580868941
17.089629878037087 5.421684725060003
18.094902223803974 4.991269550608491
19.100174569570864 6.0733789993290195
20.10544691533775 6.338819139595365
21.110719261104638 4.575444664742743
22.115991606871525 1.994418419612604
23.12126395263841 1.31937955848048
24.1265362984053 3.762694905727413
25.13180864417219 6.715708986070645
26.137080989939076 6.86784376948082
27.142353335705963 4.1046524721895326
28.14762568147285 1.0087306299131613
29.152898027239736 0.1494141063380214
30.158170373006627 1.8572349653371554
31.163442718773513 3.874324676902117
32.1687150645404 3.5085570529248864
33.17398741030729 1.0419807992365633
34.179259756074174 0.05954492727476556
35.184532101841064 2.1508027511416574
36.18980444760795 5.528637252808774
37.19507679337484 7.245704594263575
38.20034913914173 5.908942441452357
39.20562148490861 2.984703169368924
40.2108938306755 1.6396803470731172
41.216166176442385 3.46095022828879
42.221438522209276 6.161325691512597
43.226710867976166 6.945083566907206
44.23198321374305 5.920335922616486
45.23725555950994 5.307794035019916
46.24252790527682 6.861937490145279
47.247800251043714 10.141396783524884
48.2530725968106 12.342575471803766
49.25834494257749 11.194901507600592
50.26361728834438 7.653593362825661

